Experimental Study of Compressed Stack Algorithms in Limited Memory Environments

The {\em compressed stack} is a data structure designed by Barba {\em et al.} (Algorithmica 2015) that allows to reduce the amount of memory needed by an algorithm (at the cost of increasing its runtime). In this paper we introduce the first implementation of this data structure and make its source code publicly available. Together with the implementation we analyze the performance of the compressed stack. In our synthetic experiments, considering different test scenarios and using data sizes ranging up to $2^{30}$ elements, we compare it with the classic (uncompressed) stack, both in terms of runtime and memory used. Our experiments show that the compressed stack needs significantly less memory than the usual stack (this difference is significant for inputs containing $2000$ or more elements). Overall, with a proper choice of parameters, we can save a significant amount of space (from two to four orders of magnitude) with a small increase in the runtime ($2.32$ times slower on average than the classic stack). These results holds even in test scenarios specifically designed to be challenging for the compressed stack.

==> data/CTTestCS10.csv <==
size,time,memory
1024,0,14580
2048,0,15052
4096,0,18116
8192,0,17828
16384,0,19345
32768,0,23173
65536,1,24189
131072,1,25306
262144,2,25306
524288,3,25306
1048576,5,27327
2097152,13,32815
4194304,29,32815
8388608,67,38635
16777216,145,41456
33554432,290,41456
67108864,591,41456
134217728,1510,50301
268435456,2990,50301
536870912,6123,51693
1073741824,16051,54782


==> data/CTTestCS100.csv <==
size,time,memory
1024,0,26665
2048,0,26665
4096,0,27265
8192,0,27265
16384,0,37582
32768,0,51426
65536,1,51426
131072,1,51427
262144,1,52355
524288,1,52355
1048576,3,62832
2097152,5,63872
4194304,12,63872
8388608,24,85280
16777216,50,87033
33554432,101,87033
67108864,206,88185
134217728,464,96854
268435456,934,98566
536870912,2061,98566
1073741824,4801,127131


==> data/CTTestCS4root.csv <==
size,time,memory
1024,0,14279
2048,0,13207
4096,0,16579
8192,0,18031
16384,0,19545
32768,0,23561
65536,1,23117
131072,1,27418
262144,1,30754
524288,1,35818
1048576,3,35103
2097152,7,46051
4194304,12,50755
8388608,23,59107
16777216,45,58336
33554432,120,79188
67108864,239,90772
134217728,442,102446
268435456,712,104698
536870912,2149,135446
1073741824,3344,146675


==> data/CTTestCS50.csv <==
size,time,memory
1024,1,17184
2048,0,17272
4096,0,23628
8192,0,24012
16384,0,24013
32768,0,30841
65536,1,30841
131072,1,35742
262144,0,37110
524288,1,37110
1048576,3,49551
2097152,5,49551
4194304,11,49551
8388608,22,55379
16777216,60,71680
33554432,121,73256
67108864,241,73256
134217728,560,73257
268435456,1137,74489
536870912,2310,79397
1073741824,6279,101318


==> data/CTTestCS500.csv <==
size,time,memory
1024,0,60401
2048,0,60401
4096,0,94705
8192,0,94705
16384,0,94786
32768,0,95258
65536,0,95258
131072,0,96291
262144,0,145151
524288,1,146127
1048576,2,146128
2097152,5,208172
4194304,8,208172
8388608,16,208172
16777216,34,209909
33554432,69,209909
67108864,138,209909
134217728,309,258730
268435456,643,258730
536870912,1510,258730
1073741824,2948,349859


==> data/CTTestCS8root.csv <==
size,time,memory
1024,0,14815
2048,0,15011
4096,0,18603
8192,0,17683
16384,1,18428
32768,0,23372
65536,1,21312
131072,1,22349
262144,2,26329
524288,5,29961
1048576,9,29962
2097152,16,30122
4194304,38,35682
8388608,55,31582
16777216,128,41887
33554432,258,43515
67108864,721,46467
134217728,1501,50301
268435456,3378,56901
536870912,4869,56517
1073741824,11465,64342


==> data/CTTestCSlog.csv <==
size,time,memory
1024,0,12075
2048,0,13179
4096,0,16579
8192,0,18031
16384,0,18552
32768,0,23173
65536,1,26261
131072,1,26262
262144,1,24834
524288,2,31962
1048576,5,31963
2097152,11,34851
4194304,25,41683
8388608,49,41683
16777216,77,42788
33554432,200,46200
67108864,358,46096
134217728,866,55621
268435456,2333,62141
536870912,4245,63149
1073741824,8023,63150


==> data/CTTestCSsqrt.csv <==
size,time,memory
1024,0,14104
2048,0,21756
4096,0,19984
8192,0,34908
16384,0,31938
32768,0,41778
65536,0,56290
131072,1,74403
262144,0,99107
524288,1,138955
1048576,1,188429
2097152,4,259157
4194304,5,366501
8388608,11,504341
16777216,21,701726
33554432,47,998534
67108864,89,1383782
134217728,183,1944408
268435456,323,2754704
536870912,881,3853128
1073741824,1407,5392905


==> data/CTTestNormal.csv <==
size,time,memory
1024,0,9788
2048,0,12860
4096,0,19004
8192,0,19004
16384,0,31293
32768,0,55869
65536,0,55869
131072,1,105022
262144,0,203326
524288,0,203326
1048576,0,399935
2097152,2,793151
4194304,3,793151
8388608,7,1579583
16777216,14,3152448
33554432,27,3152448
67108864,53,6298176
134217728,105,12589633
268435456,212,12589633
536870912,479,25172545
1073741824,1195,50338370


==> data/finalTableCT.csv <==
CT test,,,,,,,,,,,,,,,,,,
n,NORMAL,,10,,50,,100,,500,,sqrt,,4root,,8root,,log,
,time,mem,time,mem,time,mem,time,mem,time,mem,time,mem,time,mem,time,mem,time,mem
1024,0,9788,0,14580,1,17184,0,26665,0,60401,0,14104,0,14279,0,14815,0,12075
2048,0,12860,0,15052,0,17272,0,26665,0,60401,0,21756,0,13207,0,15011,0,13179
4096,0,19004,0,18116,0,23628,0,27265,0,94705,0,19984,0,16579,0,18603,0,16579
8192,0,19004,0,17828,0,24012,0,27265,0,94705,0,34908,0,18031,0,17683,0,18031
16384,0,31293,0,19345,0,24013,0,37582,0,94786,0,31938,0,19545,1,18428,0,18552
32768,0,55869,0,23173,0,30841,0,51426,0,95258,0,41778,0,23561,0,23372,0,23173
65536,0,55869,1,24189,1,30841,1,51426,0,95258,0,56290,1,23117,1,21312,1,26261
131072,1,105022,1,25306,1,35742,1,51427,0,96291,1,74403,1,27418,1,22349,1,26262
262144,0,203326,2,25306,0,37110,1,52355,0,145151,0,99107,1,30754,2,26329,1,24834
524288,0,203326,3,25306,1,37110,1,52355,1,146127,1,138955,1,35818,5,29961,2,31962
1048576,0,399935,5,27327,3,49551,3,62832,2,146128,1,188429,3,35103,9,29962,5,31963
2097152,2,793151,13,32815,5,49551,5,63872,5,208172,4,259157,7,46051,16,30122,11,34851
4194304,3,793151,29,32815,11,49551,12,63872,8,208172,5,366501,12,50755,38,35682,25,41683
8388608,7,1579583,67,38635,22,55379,24,85280,16,208172,11,504341,23,59107,55,31582,49,41683
16777216,14,3152448,145,41456,60,71680,50,87033,34,209909,21,701726,45,58336,128,41887,77,42788
33554432,27,3152448,290,41456,121,73256,101,87033,69,209909,47,998534,120,79188,258,43515,200,46200
67108864,53,6298176,591,41456,241,73256,206,88185,138,209909,89,1383782,239,90772,721,46467,358,46096
134217728,105,12589633,1510,50301,560,73257,464,96854,309,258730,183,1944408,442,102446,1501,50301,866,55621
268435456,212,12589633,2990,50301,1137,74489,934,98566,643,258730,323,2754704,712,104698,3378,56901,2333,62141
536870912,479,25172545,6123,51693,2310,79397,2061,98566,1510,258730,881,3853128,2149,135446,4869,56517,4245,63149
1073741824,1195,50338370,16051,54782,6279,101318,4801,127131,2948,349859,1407,5392905,3344,146675,11465,64342,8023,63150


==> data/finalTablePUSHONLY.csv <==
PUSH ONLY TEST,,,P,,,,,,,,,,,,,,,
n,NORMAL,,10,,50,,100,,500,,sqrt,,4root,,8root,,log,
,time,mem,time,mem,time,mem,time,mem,time,mem,time,mem,time,mem,time,mem,time,mem
1024,0,31310,0,13471,0,15719,0,23211,0,83217,0,22626,0,11790,0,10814,0,11065
2048,0,55885,0,13471,0,25031,0,23691,0,83443,0,18151,0,11465,0,11174,0,11456
4096,0,105038,0,13471,1,27986,0,24624,0,83200,0,39271,0,15041,0,12041,0,15036
8192,0,203343,0,15590,0,27987,0,42940,1,83757,0,29516,0,15915,0,12042,0,15109
16384,0,399951,0,15680,0,27987,0,48820,0,84403,0,39897,1,16835,0,12666,0,15707
32768,0,793167,1,15754,0,27987,0,48820,0,86393,0,51540,0,15950,0,12250,0,16131
65536,1,1579600,0,17940,0,34756,1,48821,0,88914,0,73074,0,22924,1,12992,0,16225
131072,0,3152464,1,17961,0,36169,1,48821,0,168570,0,96930,0,24985,1,12971,1,18980
262144,0,6298192,1,18009,1,35737,0,49589,1,204213,1,138706,1,26729,1,15904,1,19761
524288,1,12589649,1,19933,2,36146,1,62355,1,204214,0,186375,1,24573,2,16145,2,19837
1048576,2,25172561,4,20509,2,36146,2,65019,2,204214,2,269900,3,39002,4,17025,3,20618
2097152,3,50338385,7,20530,5,36842,4,65019,4,204214,4,367052,6,43170,8,17025,7,20949
4194304,7,100670033,15,20530,11,45362,9,65019,8,204214,7,535812,12,46634,16,17956,12,21090
8388608,13,201333330,28,22574,20,46107,16,64975,15,204215,16,722944,16,42275,28,17339,22,21857
16777216,22,402659921,52,22523,37,46131,30,65932,27,206039,30,1058877,40,71187,62,18978,52,31294
33554432,49,805313106,103,22574,74,46854,61,65956,53,209759,51,1448904,77,79115,119,23874,100,32102
67108864,95,1610619475,242,24612,142,46900,150,84149,127,265269,97,2119426,147,86733,277,24732,204,32103
134217728,203,3221232211,502,25238,319,47668,304,86309,272,276957,194,2886903,244,77880,494,25628,449,33052
268435456,453,6442457683,885,25236,670,56668,639,86261,507,276955,410,4206559,615,137000,986,26540,778,33478
536870912,816,12884908628,2074,27013,1382,56717,1199,86289,1029,276958,822,5574982,1011,119774,1975,27541,1563,34176
1073741824,1250,25769942944,5590,40765,2854,56703,3360,82302,1558,277002,1265,5820112,1956,145321,4835,31264,4303,55822


==> data/old/CTTestCS10.csv <==
size,time,memory
1024,0,14525
2048,0,14727
4096,0,18368
8192,0,19426
16384,0,19426
32768,0,24398
65536,0,25023
131072,1,25777
262144,3,31407
524288,6,31918
1048576,12,32794
2097152,26,32794
4194304,56,39792
8388608,128,40417
16777216,262,40417
33554432,547,40417
67108864,1069,40538
134217728,2182,40538
268435456,4473,40538
536870912,7352,40659
1073741824,11432,41345


==> data/old/CTTestCS100.csv <==
size,time,memory
1024,0,27294
2048,0,27695
4096,0,27782
8192,0,38095
16384,0,38095
32768,0,50387
65536,1,50388
131072,0,50388
262144,1,51108
524288,2,55813
1048576,5,60037
2097152,10,60037
4194304,20,81379
8388608,45,81524
16777216,91,81524
33554432,191,81524
67108864,406,82727
134217728,775,82727
268435456,1621,82727
536870912,2782,83636
1073741824,3512,84621


==> data/old/CTTestCS4root.csv <==
size,time,memory
1024,0,15325
2048,0,13741
4096,0,18895
8192,0,20858
16384,0,23794
32768,1,24828
65536,0,29823
131072,1,32133
262144,2,37978
524288,4,38332
1048576,8,46660
2097152,16,51404
4194304,27,57188
8388608,50,63511
16777216,113,72795
33554432,261,82691
67108864,538,95066
134217728,983,108578
268435456,1458,127843
536870912,2025,129730
1073741824,2421,131587


==> data/old/CTTestCS50.csv <==
size,time,memory
1024,0,17894
2048,0,24125
4096,0,24125
8192,0,24126
16384,0,24126
32768,0,31028
65536,0,33139
131072,0,36399
262144,1,48404
524288,3,48405
1048576,5,48405
2097152,12,48405
4194304,25,52570
8388608,53,52691
16777216,104,52691
33554432,214,52691
67108864,435,52692
134217728,807,52692
268435456,1793,52546
536870912,3209,52765
1073741824,4187,53412


==> data/old/CTTestCS500.csv <==
size,time,memory
1024,0,62334
2048,0,62334
4096,0,94590
8192,0,94991
16384,0,95169
32768,0,95808
65536,0,96202
131072,1,142568
262144,1,145304
524288,2,145305
1048576,3,145305
2097152,7,145305
4194304,13,195421
8388608,26,197746
16777216,53,197746
33554432,104,197746
67108864,249,198947
134217728,440,198947
268435456,928,198947
536870912,1606,219194
1073741824,1909,231238


==> data/old/CTTestCS8root.csv <==
size,time,memory
1024,0,14364
2048,0,15325
4096,0,18182
8192,0,17871
16384,0,18951
32768,1,21789
65536,2,22724
131072,3,22724
262144,7,29942
524288,11,29943
1048576,24,32529
2097152,42,32529
4194304,102,38821
8388608,176,36270
16777216,396,38127
33554432,816,40694
67108864,1108,40538
134217728,3142,47794
268435456,4392,50130
536870912,6141,52781
1073741824,8213,54873


==> data/old/CTTestCSlog.csv <==
size,time,memory
1024,0,13509
2048,0,13741
4096,0,18895
8192,0,18896
16384,0,19426
32768,1,25582
65536,1,25991
131072,1,31224
262144,3,32081
524288,5,33035
1048576,11,31773
2097152,19,34306
4194304,53,41612
8388608,123,43905
16777216,272,51260
33554432,507,49174
67108864,975,50761
134217728,1899,53368
268435456,3284,54328
536870912,4286,54762
1073741824,4832,55381


==> data/old/CTTestCSsqrt.csv <==
size,time,memory
1024,0,20477
2048,0,21510
4096,0,30830
8192,0,34728
16384,0,44033
32768,0,57351
65536,0,79132
131072,1,114891
262144,0,150203
524288,2,198064
1048576,3,269624
2097152,6,387270
4194304,12,524618
8388608,22,758387
16777216,46,1026839
33554432,97,1413543
67108864,197,1968369
134217728,386,2809409
268435456,710,3908505
536870912,1126,5460189
1073741824,1445,7103876


==> data/old/CTTestNormal.csv <==
size,time,memory
1024,0,19024
2048,0,31312
4096,0,31312
8192,0,55890
16384,0,55890
32768,0,105042
65536,0,105043
131072,0,203348
262144,1,399956
524288,1,399957
1048576,2,793174
2097152,3,793174
4194304,7,1579606
8388608,14,1579607
16777216,24,1579607
33554432,48,1579607
67108864,118,1579608
134217728,202,1579608
268435456,403,1579608
536870912,819,32132219
1073741824,1432,31232220


==> data/old/pushOnlyCS10.csv <==
size,time,memory
1024,0,13471
2048,0,13471
4096,0,13471
8192,0,15590
16384,0,15680
32768,1,15754
65536,0,17940
131072,1,17961
262144,1,18009
524288,1,19933
1048576,4,20509
2097152,7,20530
4194304,15,20530
8388608,28,22574
16777216,52,22523
33554432,103,22574
67108864,242,24612
134217728,502,25238
268435456,885,25236
536870912,2074,27013
1073741824,5590,40765



==> data/old/pushOnlyCS100.csv <==
size,time,memory
1024,0,23211
2048,0,23691
4096,0,24624
8192,0,42940
16384,0,48820
32768,0,48820
65536,1,48821
131072,1,48821
262144,0,49589
524288,1,62355
1048576,2,65019
2097152,4,65019
4194304,9,65019
8388608,16,64975
16777216,30,65932
33554432,61,65956
67108864,150,84149
134217728,304,86309
268435456,639,86261
536870912,1199,86289
1073741824,3360,82302


==> data/old/pushOnlyCS4root.csv <==
size,time,memory
1024,0,11790
2048,0,11465
4096,0,15041
8192,0,15915
16384,1,16835
32768,0,15950
65536,0,22924
131072,0,24985
262144,1,26729
524288,1,24573
1048576,3,39002
2097152,6,43170
4194304,12,46634
8388608,16,42275
16777216,40,71187
33554432,77,79115
67108864,147,86733
134217728,244,77880
268435456,615,137000
536870912,1011,119774
1073741824,1956,145321


==> data/old/pushOnlyCS50.csv <==
size,time,memory
1024,0,15719
2048,0,25031
4096,1,27986
8192,0,27987
16384,0,27987
32768,0,27987
65536,0,34756
131072,0,36169
262144,1,35737
524288,2,36146
1048576,2,36146
2097152,5,36842
4194304,11,45362
8388608,20,46107
16777216,37,46131
33554432,74,46854
67108864,142,46900
134217728,319,47668
268435456,670,56668
536870912,1382,56717
1073741824,2854,56703


==> data/old/pushOnlyCS500.csv <==
size,time,memory
1024,0,83217
2048,0,83443
4096,0,83200
8192,1,83757
16384,0,84403
32768,0,86393
65536,0,88914
131072,0,168570
262144,1,204213
524288,1,204214
1048576,2,204214
2097152,4,204214
4194304,8,204214
8388608,15,204215
16777216,27,206039
33554432,53,209759
67108864,127,265269
134217728,272,276957
268435456,507,276955
536870912,1029,276958
1073741824,1558,258520


==> data/old/pushOnlyCS8root.csv <==
size,time,memory
1024,0,10814
2048,0,11174
4096,0,12041
8192,0,12042
16384,0,12666
32768,0,12250
65536,1,12992
131072,1,12971
262144,1,15904
524288,2,16145
1048576,4,17025
2097152,8,17025
4194304,16,17956
8388608,28,17339
16777216,62,18978
33554432,119,23874
67108864,277,24732
134217728,494,25628
268435456,986,26540
536870912,1975,27541
1073741824,4835,31264


==> data/old/pushOnlyCSlog.csv <==
size,time,memory
1024,0,11065
2048,0,11456
4096,0,15036
8192,0,15109
16384,0,15707
32768,0,16131
65536,0,16225
131072,1,18980
262144,1,19761
524288,2,19837
1048576,3,20618
2097152,7,20949
4194304,12,21090
8388608,22,21857
16777216,52,31294
33554432,100,32102
67108864,204,32103
134217728,449,33052
268435456,778,33478
536870912,1563,34176
1073741824,4303,55822


==> data/old/pushOnlyCSsqrt.csv <==
size,time,memory
1024,0,22626
2048,0,18151
4096,0,39271
8192,0,29516
16384,0,39897
32768,0,51540
65536,0,73074
131072,0,96930
262144,1,138706
524288,0,186375
1048576,2,269900
2097152,4,367052
4194304,7,535812
8388608,16,722944
16777216,30,1058877
33554432,51,1448904
67108864,97,2119426
134217728,194,2886903
268435456,410,4206559
536870912,822,5739987
1073741824,1265,5460253


==> data/old/pushOnlyCT10.csv <==
size,time,memory
1024,0,14525
2048,0,14727
4096,0,18368
8192,0,19426
16384,0,19426
32768,0,24398
65536,0,25023
131072,1,25777
262144,3,31407
524288,6,31918
1048576,12,32794
2097152,26,32794
4194304,56,39792
8388608,128,40417
16777216,262,40417
33554432,547,40417
67108864,1069,40538
134217728,2182,40538
268435456,4473,40538
536870912,7352,


==> data/old/pushOnlyClassical.csv <==
size,time,memory
1024,0,31310
2048,0,55885
4096,0,105038
8192,0,203343
16384,0,399951
32768,0,793167
65536,1,1579600
131072,0,3152464
262144,0,6298192
524288,1,12589649
1048576,2,25172561
2097152,3,50338385
4194304,7,100670033
8388608,13,201333330
16777216,22,402659921
33554432,49,805313106
67108864,95,1610619475
134217728,203,3221232211
268435456,453,6442457683
536870912,816,12884908628
1073741824,1250,25769942944


==> data/pushOnlyCS10.csv <==
size,time,memory
1024,0,13471
2048,0,13471
4096,0,13471
8192,0,15590
16384,0,15680
32768,1,15754
65536,0,17940
131072,1,17961
262144,1,18009
524288,1,19933
1048576,4,20509
2097152,7,20530
4194304,15,20530
8388608,28,22574
16777216,52,22523
33554432,103,22574
67108864,242,24612
134217728,502,25238
268435456,885,25236
536870912,2074,27013
1073741824,5590,40765



==> data/pushOnlyCS100.csv <==
size,time,memory
1024,0,23211
2048,0,23691
4096,0,24624
8192,0,42940
16384,0,48820
32768,0,48820
65536,1,48821
131072,1,48821
262144,0,49589
524288,1,62355
1048576,2,65019
2097152,4,65019
4194304,9,65019
8388608,16,64975
16777216,30,65932
33554432,61,65956
67108864,150,84149
134217728,304,86309
268435456,639,86261
536870912,1199,86289
1073741824,3360,82302


==> data/pushOnlyCS4root.csv <==
size,time,memory
1024,0,11790
2048,0,11465
4096,0,15041
8192,0,15915
16384,1,16835
32768,0,15950
65536,0,22924
131072,0,24985
262144,1,26729
524288,1,24573
1048576,3,39002
2097152,6,43170
4194304,12,46634
8388608,16,42275
16777216,40,71187
33554432,77,79115
67108864,147,86733
134217728,244,77880
268435456,615,137000
536870912,1011,119774
1073741824,1956,145321


==> data/pushOnlyCS50.csv <==
size,time,memory
1024,0,15719
2048,0,25031
4096,1,27986
8192,0,27987
16384,0,27987
32768,0,27987
65536,0,34756
131072,0,36169
262144,1,35737
524288,2,36146
1048576,2,36146
2097152,5,36842
4194304,11,45362
8388608,20,46107
16777216,37,46131
33554432,74,46854
67108864,142,46900
134217728,319,47668
268435456,670,56668
536870912,1382,56717
1073741824,2854,56703


==> data/pushOnlyCS500.csv <==
size,time,memory
1024,0,83217
2048,0,83443
4096,0,83200
8192,1,83757
16384,0,84403
32768,0,86393
65536,0,88914
131072,0,168570
262144,1,204213
524288,1,204214
1048576,2,204214
2097152,4,204214
4194304,8,204214
8388608,15,204215
16777216,27,206039
33554432,53,209759
67108864,127,265269
134217728,272,276957
268435456,507,276955
536870912,1029,276958
1073741824,1558,277002


==> data/pushOnlyCS8root.csv <==
size,time,memory
1024,0,10814
2048,0,11174
4096,0,12041
8192,0,12042
16384,0,12666
32768,0,12250
65536,1,12992
131072,1,12971
262144,1,15904
524288,2,16145
1048576,4,17025
2097152,8,17025
4194304,16,17956
8388608,28,17339
16777216,62,18978
33554432,119,23874
67108864,277,24732
134217728,494,25628
268435456,986,26540
536870912,1975,27541
1073741824,4835,31264


==> data/pushOnlyCSlog.csv <==
size,time,memory
1024,0,11065
2048,0,11456
4096,0,15036
8192,0,15109
16384,0,15707
32768,0,16131
65536,0,16225
131072,1,18980
262144,1,19761
524288,2,19837
1048576,3,20618
2097152,7,20949
4194304,12,21090
8388608,22,21857
16777216,52,31294
33554432,100,32102
67108864,204,32103
134217728,449,33052
268435456,778,33478
536870912,1563,34176
1073741824,4303,55822


==> data/pushOnlyCSsqrt.csv <==
size,time,memory
1024,0,22626
2048,0,18151
4096,0,39271
8192,0,29516
16384,0,39897
32768,0,51540
65536,0,73074
131072,0,96930
262144,1,138706
524288,0,186375
1048576,2,269900
2097152,4,367052
4194304,7,535812
8388608,16,722944
16777216,30,1058877
33554432,51,1448904
67108864,97,2119426
134217728,194,2886903
268435456,410,4206559
536870912,822,5574982
1073741824,1265,5820112


==> data/pushOnlyCT10.csv <==
size,time,memory
1024,0,14525
2048,0,14727
4096,0,18368
8192,0,19426
16384,0,19426
32768,0,24398
65536,0,25023
131072,1,25777
262144,3,31407
524288,6,31918
1048576,12,32794
2097152,26,32794
4194304,56,39792
8388608,128,40417
16777216,262,40417
33554432,547,40417
67108864,1069,40538
134217728,2182,40538
268435456,4473,40538
536870912,7352,


==> data/pushOnlyClassical.csv <==
size,time,memory
1024,0,31310
2048,0,55885
4096,0,105038
8192,0,203343
16384,0,399951
32768,0,793167
65536,1,1579600
131072,0,3152464
262144,0,6298192
524288,1,12589649
1048576,2,25172561
2097152,3,50338385
4194304,7,100670033
8388608,13,201333330
16777216,22,402659921
33554432,49,805313106
67108864,95,1610619475
134217728,203,3221232211
268435456,453,6442457683
536870912,816,12884908628
1073741824,1250,25769942944


==> data/xmastree.csv <==
"index","elements"
1,1
2,2
3,3
4,4
5,5
6,6
7,7
8,8
9,4
10,5
11,6
12,7
13,8
14,9
15,10
16,11
17,12
18,8
19,9
20,10
21,11
22,12
23,13
24,14
25,15
26,16
27,12
28,13
29,14
30,15
31,16
32,17
33,18
34,19
35,20
36,16
37,17
38,18
39,19
40,20
41,21
42,22
43,23
44,24
45,20
46,21
47,22
48,23
49,24
50,25
51,26
52,27
53,28
54,24
55,25
56,26
57,27
58,28
59,29
60,30
61,31
62,32
63,28
64,29
65,30
66,31
67,32
68,33
69,34
70,35
71,36
72,16
73,17
74,18
75,19
76,20
77,21
78,22
79,23
80,24
81,20
82,21
83,22
84,23
85,24
86,25
87,26
88,27
89,28
90,24
91,25
92,26
93,27
94,28
95,29
96,30
97,31
98,32
99,28
100,29
101,30
102,31
103,32
104,33
105,34
106,35
107,36
108,32
109,33
110,34
111,35
112,36
113,37
114,38
115,39
116,40
117,36
118,37
119,38
120,39
121,40
122,41
123,42
124,43
125,44
126,40
127,41
128,42
129,43
130,44
131,45
132,46
133,47
134,48
135,44
136,45
137,46
138,47
139,48
140,49
141,50
142,51
143,52
144,32
145,33
146,34
147,35
148,36
149,37
150,38
151,39
152,40
153,36
154,37
155,38
156,39
157,40
158,41
159,42
160,43
161,44
162,40
163,41
164,42
165,43
166,44
167,45
168,46
169,47
170,48
171,44
172,45
173,46
174,47
175,48
176,49
177,50
178,51
179,52
180,48
181,49
182,50
183,51
184,52
185,53
186,54
187,55
188,56
189,52
190,53
191,54
192,55
193,56
194,57
195,58
196,59
197,60
198,56
199,57
200,58
201,59
202,60
203,61
204,62
205,63
206,64
207,60
208,61
209,62
210,63
211,64
212,65
213,66
214,67
215,68
216,48
217,49
218,50
219,51
220,52
221,53
222,54
223,55
224,56
225,52
226,53
227,54
228,55
229,56
230,57
231,58
232,59
233,60
234,56
235,57
236,58
237,59
238,60
239,61
240,62
241,63
242,64
243,60
244,61
245,62
246,63
247,64
248,65
249,66
250,67
251,68
252,64
253,65
254,66
255,67
256,68
257,69
258,70
259,71
260,72
261,68
262,69
263,70
264,71
265,72
266,73
267,74
268,75
269,76
270,72
271,73
272,74
273,75
274,76
275,77
276,78
277,79
278,80
279,76
280,77
281,78
282,79
283,80
284,81
285,82
286,83
287,84
288,64
289,65
290,66
291,67
292,68
293,69
294,70
295,71
296,72
297,68
298,69
299,70
300,71
301,72
302,73
303,74
304,75
305,76
306,72
307,73
308,74
309,75
310,76
311,77
312,78
313,79
314,80
315,76
316,77
317,78
318,79
319,80
320,81
321,82
322,83
323,84
324,80
325,81
326,82
327,83
328,84
329,85
330,86
331,87
332,88
333,84
334,85
335,86
336,87
337,88
338,89
339,90
340,91
341,92
342,88
343,89
344,90
345,91
346,92
347,93
348,94
349,95
350,96
351,92
352,93
353,94
354,95
355,96
356,97
357,98
358,99
359,100
360,80
361,81
362,82
363,83
364,84
365,85
366,86
367,87
368,88
369,84
370,85
371,86
372,87
373,88
374,89
375,90
376,91
377,92
378,88
379,89
380,90
381,91
382,92
383,93
384,94
385,95
386,96
387,92
388,93
389,94
390,95
391,96
392,97
393,98
394,99
395,100
396,96
397,97
398,98
399,99
400,100
401,101
402,102
403,103
404,104
405,100
406,101
407,102
408,103
409,104
410,105
411,106
412,107
413,108
414,104
415,105
416,106
417,107
418,108
419,109
420,110
421,111
422,112
423,108
424,109
425,110
426,111
427,112
428,113
429,114
430,115
431,116
432,96
433,97
434,98
435,99
436,100
437,101
438,102
439,103
440,104
441,100
442,101
443,102
444,103
445,104
446,105
447,106
448,107
449,108
450,104
451,105
452,106
453,107
454,108
455,109
456,110
457,111
458,112
459,108
460,109
461,110
462,111
463,112
464,113
465,114
466,115
467,116
468,112
469,113
470,114
471,115
472,116
473,117
474,118
475,119
476,120
477,116
478,117
479,118
480,119
481,120
482,121
483,122
484,123
485,124
486,120
487,121
488,122
489,123
490,124
491,125
492,126
493,127
494,128
495,124
496,125
497,126
498,127
499,128
500,129
501,130
502,131
503,132
504,112
505,113
506,114
507,115
508,116
509,117
510,118
511,119
512,120
513,116
514,117
515,118
516,119
517,120
518,121
519,122
520,123
521,124
522,120
523,121
524,122
525,123
526,124
527,125
528,126
529,127
530,128
531,124
532,125
533,126
534,127
535,128
536,129
537,130
538,131
539,132
540,128
541,129
542,130
543,131
544,132
545,133
546,134
547,135
548,136
549,132
550,133
551,134
552,135
553,136
554,137
555,138
556,139
557,140
558,136
559,137
560,138
561,139
562,140
563,141
564,142
565,143
566,144
567,140
568,141
569,142
570,143
571,144
572,145
573,146
574,147
575,148
576,64
577,65
578,66
579,67
580,68
581,69
582,70
583,71
584,72
585,68
586,69
587,70
588,71
589,72
590,73
591,74
592,75
593,76
594,72
595,73
596,74
597,75
598,76
599,77
600,78
601,79
602,80
603,76
604,77
605,78
606,79
607,80
608,81
609,82
610,83
611,84
612,80
613,81
614,82
615,83
616,84
617,85
618,86
619,87
620,88
621,84
622,85
623,86
624,87
625,88
626,89
627,90
628,91
629,92
630,88
631,89
632,90
633,91
634,92
635,93
636,94
637,95
638,96
639,92
640,93
641,94
642,95
643,96
644,97
645,98
646,99
647,100
648,80
649,81
650,82
651,83
652,84
653,85
654,86
655,87
656,88
657,84
658,85
659,86
660,87
661,88
662,89
663,90
664,91
665,92
666,88
667,89
668,90
669,91
670,92
671,93
672,94
673,95
674,96
675,92
676,93
677,94
678,95
679,96
680,97
681,98
682,99
683,100
684,96
685,97
686,98
687,99
688,100
689,101
690,102
691,103
692,104
693,100
694,101
695,102
696,103
697,104
698,105
699,106
700,107
701,108
702,104
703,105
704,106
705,107
706,108
707,109
708,110
709,111
710,112
711,108
712,109
713,110
714,111
715,112
716,113
717,114
718,115
719,116
720,96
721,97
722,98
723,99
724,100
725,101
726,102
727,103
728,104
729,100
730,101
731,102
732,103
733,104
734,105
735,106
736,107
737,108
738,104
739,105
740,106
741,107
742,108
743,109
744,110
745,111
746,112
747,108
748,109
749,110
750,111
751,112
752,113
753,114
754,115
755,116
756,112
757,113
758,114
759,115
760,116
761,117
762,118
763,119
764,120
765,116
766,117
767,118
768,119
769,120
770,121
771,122
772,123
773,124
774,120
775,121
776,122
777,123
778,124
779,125
780,126
781,127
782,128
783,124
784,125
785,126
786,127
787,128
788,129
789,130
790,131
791,132
792,112
793,113
794,114
795,115
796,116
797,117
798,118
799,119
800,120
801,116
802,117
803,118
804,119
805,120
806,121
807,122
808,123
809,124
810,120
811,121
812,122
813,123
814,124
815,125
816,126
817,127
818,128
819,124
820,125
821,126
822,127
823,128
824,129
825,130
826,131
827,132
828,128
829,129
830,130
831,131
832,132
833,133
834,134
835,135
836,136
837,132
838,133
839,134
840,135
841,136
842,137
843,138
844,139
845,140
846,136
847,137
848,138
849,139
850,140
851,141
852,142
853,143
854,144
855,140
856,141
857,142
858,143
859,144
860,145
861,146
862,147
863,148
864,128
865,129
866,130
867,131
868,132
869,133
870,134
871,135
872,136
873,132
874,133
875,134
876,135
877,136
878,137
879,138
880,139
881,140
882,136
883,137
884,138
885,139
886,140
887,141
888,142
889,143
890,144
891,140
892,141
893,142
894,143
895,144
896,145
897,146
898,147
899,148
900,144
901,145
902,146
903,147
904,148
905,149
906,150
907,151
908,152
909,148
910,149
911,150
912,151
913,152
914,153
915,154
916,155
917,156
918,152
919,153
920,154
921,155
922,156
923,157
924,158
925,159
926,160
927,156
928,157
929,158
930,159
931,160
932,161
933,162
934,163
935,164
936,144
937,145
938,146
939,147
940,148
941,149
942,150
943,151
944,152
945,148
946,149
947,150
948,151
949,152
950,153
951,154
952,155
953,156
954,152
955,153
956,154
957,155
958,156
959,157
960,158
961,159
962,160
963,156
964,157
965,158
966,159
967,160
968,161
969,162
970,163
971,164
972,160
973,161
974,162
975,163
976,164
977,165
978,166
979,167
980,168
981,164
982,165
983,166
984,167
985,168
986,169
987,170
988,171
989,172
990,168
991,169
992,170
993,171
994,172
995,173
996,174
997,175
998,176
999,172
1000,173
1001,174
1002,175
1003,176
1004,177
1005,178
1006,179
1007,180
1008,160
1009,161
1010,162
1011,163
1012,164
1013,165
1014,166
1015,167
1016,168
1017,164
1018,165
1019,166
1020,167
1021,168
1022,169
1023,170
1024,171
1025,172
1026,168
1027,169
1028,170
1029,171
1030,172
1031,173
1032,174
1033,175
1034,176
1035,172
1036,173
1037,174
1038,175
1039,176
1040,177
1041,178
1042,179
1043,180
1044,176
1045,177
1046,178
1047,179
1048,180
1049,181
1050,182
1051,183
1052,184
1053,180
1054,181
1055,182
1056,183
1057,184
1058,185
1059,186
1060,187
1061,188
1062,184
1063,185
1064,186
1065,187
1066,188
1067,189
1068,190
1069,191
1070,192
1071,188
1072,189
1073,190
1074,191
1075,192
1076,193
1077,194
1078,195
1079,196
1080,176
1081,177
1082,178
1083,179
1084,180
1085,181
1086,182
1087,183
1088,184
1089,180
1090,181
1091,182
1092,183
1093,184
1094,185
1095,186
1096,187
1097,188
1098,184
1099,185
1100,186
1101,187
1102,188
1103,189
1104,190
1105,191
1106,192
1107,188
1108,189
1109,190
1110,191
1111,192
1112,193
1113,194
1114,195
1115,196
1116,192
1117,193
1118,194
1119,195
1120,196
1121,197
1122,198
1123,199
1124,200
1125,196
1126,197
1127,198
1128,199
1129,200
1130,201
1131,202
1132,203
1133,204
1134,200
1135,201
1136,202
1137,203
1138,204
1139,205
1140,206
1141,207
1142,208
1143,204
1144,205
1145,206
1146,207
1147,208
1148,209
1149,210
1150,211
1151,212
1152,128
1153,129
1154,130
1155,131
1156,132
1157,133
1158,134
1159,135
1160,136
1161,132
1162,133
1163,134
1164,135
1165,136
1166,137
1167,138
1168,139
1169,140
1170,136
1171,137
1172,138
1173,139
1174,140
1175,141
1176,142
1177,143
1178,144
1179,140
1180,141
1181,142
1182,143
1183,144
1184,145
1185,146
1186,147
1187,148
1188,144
1189,145
1190,146
1191,147
1192,148
1193,149
1194,150
1195,151
1196,152
1197,148
1198,149
1199,150
1200,151
1201,152
1202,153
1203,154
1204,155
1205,156
1206,152
1207,153
1208,154
1209,155
1210,156
1211,157
1212,158
1213,159
1214,160
1215,156
1216,157
1217,158
1218,159
1219,160
1220,161
1221,162
1222,163
1223,164
1224,144
1225,145
1226,146
1227,147
1228,148
1229,149
1230,150
1231,151
1232,152
1233,148
1234,149
1235,150
1236,151
1237,152
1238,153
1239,154
1240,155
1241,156
1242,152
1243,153
1244,154
1245,155
1246,156
1247,157
1248,158
1249,159
1250,160
1251,156
1252,157
1253,158
1254,159
1255,160
1256,161
1257,162
1258,163
1259,164
1260,160
1261,161
1262,162
1263,163
1264,164
1265,165
1266,166
1267,167
1268,168
1269,164
1270,165
1271,166
1272,167
1273,168
1274,169
1275,170
1276,171
1277,172
1278,168
1279,169
1280,170
1281,171
1282,172
1283,173
1284,174
1285,175
1286,176
1287,172
1288,173
1289,174
1290,175
1291,176
1292,177
1293,178
1294,179
1295,180
1296,160
1297,161
1298,162
1299,163
1300,164
1301,165
1302,166
1303,167
1304,168
1305,164
1306,165
1307,166
1308,167
1309,168
1310,169
1311,170
1312,171
1313,172
1314,168
1315,169
1316,170
1317,171
1318,172
1319,173
1320,174
1321,175
1322,176
1323,172
1324,173
1325,174
1326,175
1327,176
1328,177
1329,178
1330,179
1331,180
1332,176
1333,177
1334,178
1335,179
1336,180
1337,181
1338,182
1339,183
1340,184
1341,180
1342,181
1343,182
1344,183
1345,184
1346,185
1347,186
1348,187
1349,188
1350,184
1351,185
1352,186
1353,187
1354,188
1355,189
1356,190
1357,191
1358,192
1359,188
1360,189
1361,190
1362,191
1363,192
1364,193
1365,194
1366,195
1367,196
1368,176
1369,177
1370,178
1371,179
1372,180
1373,181
1374,182
1375,183
1376,184
1377,180
1378,181
1379,182
1380,183
1381,184
1382,185
1383,186
1384,187
1385,188
1386,184
1387,185
1388,186
1389,187
1390,188
1391,189
1392,190
1393,191
1394,192
1395,188
1396,189
1397,190
1398,191
1399,192
1400,193
1401,194
1402,195
1403,196
1404,192
1405,193
1406,194
1407,195
1408,196
1409,197
1410,198
1411,199
1412,200
1413,196
1414,197
1415,198
1416,199
1417,200
1418,201
1419,202
1420,203
1421,204
1422,200
1423,201
1424,202
1425,203
1426,204
1427,205
1428,206
1429,207
1430,208
1431,204
1432,205
1433,206
1434,207
1435,208
1436,209
1437,210
1438,211
1439,212
1440,192
1441,193
1442,194
1443,195
1444,196
1445,197
1446,198
1447,199
1448,200
1449,196
1450,197
1451,198
1452,199
1453,200
1454,201
1455,202
1456,203
1457,204
1458,200
1459,201
1460,202
1461,203
1462,204
1463,205
1464,206
1465,207
1466,208
1467,204
1468,205
1469,206
1470,207
1471,208
1472,209
1473,210
1474,211
1475,212
1476,208
1477,209
1478,210
1479,211
1480,212
1481,213
1482,214
1483,215
1484,216
1485,212
1486,213
1487,214
1488,215
1489,216
1490,217
1491,218
1492,219
1493,220
1494,216
1495,217
1496,218
1497,219
1498,220
1499,221
1500,222
1501,223
1502,224
1503,220
1504,221
1505,222
1506,223
1507,224
1508,225
1509,226
1510,227
1511,228
1512,208
1513,209
1514,210
1515,211
1516,212
1517,213
1518,214
1519,215
1520,216
1521,212
1522,213
1523,214
1524,215
1525,216
1526,217
1527,218
1528,219
1529,220
1530,216
1531,217
1532,218
1533,219
1534,220
1535,221
1536,222
1537,223
1538,224
1539,220
1540,221
1541,222
1542,223
1543,224
1544,225
1545,226
1546,227
1547,228
1548,224
1549,225
1550,226
1551,227
1552,228
1553,229
1554,230
1555,231
1556,232
1557,228
1558,229
1559,230
1560,231
1561,232
1562,233
1563,234
1564,235
1565,236
1566,232
1567,233
1568,234
1569,235
1570,236
1571,237
1572,238
1573,239
1574,240
1575,236
1576,237
1577,238
1578,239
1579,240
1580,241
1581,242
1582,243
1583,244
1584,224
1585,225
1586,226
1587,227
1588,228
1589,229
1590,230
1591,231
1592,232
1593,228
1594,229
1595,230
1596,231
1597,232
1598,233
1599,234
1600,235
1601,236
1602,232
1603,233
1604,234
1605,235
1606,236
1607,237
1608,238
1609,239
1610,240
1611,236
1612,237
1613,238
1614,239
1615,240
1616,241
1617,242
1618,243
1619,244
1620,240
1621,241
1622,242
1623,243
1624,244
1625,245
1626,246
1627,247
1628,248
1629,244
1630,245
1631,246
1632,247
1633,248
1634,249
1635,250
1636,251
1637,252
1638,248
1639,249
1640,250
1641,251
1642,252
1643,253
1644,254
1645,255
1646,256
1647,252
1648,253
1649,254
1650,255
1651,256
1652,257
1653,258
1654,259
1655,260
1656,240
1657,241
1658,242
1659,243
1660,244
1661,245
1662,246
1663,247
1664,248
1665,244
1666,245
1667,246
1668,247
1669,248
1670,249
1671,250
1672,251
1673,252
1674,248
1675,249
1676,250
1677,251
1678,252
1679,253
1680,254
1681,255
1682,256
1683,252
1684,253
1685,254
1686,255
1687,256
1688,257
1689,258
1690,259
1691,260
1692,256
1693,257
1694,258
1695,259
1696,260
1697,261
1698,262
1699,263
1700,264
1701,260
1702,261
1703,262
1704,263
1705,264
1706,265
1707,266
1708,267
1709,268
1710,264
1711,265
1712,266
1713,267
1714,268
1715,269
1716,270
1717,271
1718,272
1719,268
1720,269
1721,270
1722,271
1723,272
1724,273
1725,274
1726,275
1727,276
1728,192
1729,193
1730,194
1731,195
1732,196
1733,197
1734,198
1735,199
1736,200
1737,196
1738,197
1739,198
1740,199
1741,200
1742,201
1743,202
1744,203
1745,204
1746,200
1747,201
1748,202
1749,203
1750,204
1751,205
1752,206
1753,207
1754,208
1755,204
1756,205
1757,206
1758,207
1759,208
1760,209
1761,210
1762,211
1763,212
1764,208
1765,209
1766,210
1767,211
1768,212
1769,213
1770,214
1771,215
1772,216
1773,212
1774,213
1775,214
1776,215
1777,216
1778,217
1779,218
1780,219
1781,220
1782,216
1783,217
1784,218
1785,219
1786,220
1787,221
1788,222
1789,223
1790,224
1791,220
1792,221
1793,222
1794,223
1795,224
1796,225
1797,226
1798,227
1799,228
1800,208
1801,209
1802,210
1803,211
1804,212
1805,213
1806,214
1807,215
1808,216
1809,212
1810,213
1811,214
1812,215
1813,216
1814,217
1815,218
1816,219
1817,220
1818,216
1819,217
1820,218
1821,219
1822,220
1823,221
1824,222
1825,223
1826,224
1827,220
1828,221
1829,222
1830,223
1831,224
1832,225
1833,226
1834,227
1835,228
1836,224
1837,225
1838,226
1839,227
1840,228
1841,229
1842,230
1843,231
1844,232
1845,228
1846,229
1847,230
1848,231
1849,232
1850,233
1851,234
1852,235
1853,236
1854,232
1855,233
1856,234
1857,235
1858,236
1859,237
1860,238
1861,239
1862,240
1863,236
1864,237
1865,238
1866,239
1867,240
1868,241
1869,242
1870,243
1871,244
1872,224
1873,225
1874,226
1875,227
1876,228
1877,229
1878,230
1879,231
1880,232
1881,228
1882,229
1883,230
1884,231
1885,232
1886,233
1887,234
1888,235
1889,236
1890,232
1891,233
1892,234
1893,235
1894,236
1895,237
1896,238
1897,239
1898,240
1899,236
1900,237
1901,238
1902,239
1903,240
1904,241
1905,242
1906,243
1907,244
1908,240
1909,241
1910,242
1911,243
1912,244
1913,245
1914,246
1915,247
1916,248
1917,244
1918,245
1919,246
1920,247
1921,248
1922,249
1923,250
1924,251
1925,252
1926,248
1927,249
1928,250
1929,251
1930,252
1931,253
1932,254
1933,255
1934,256
1935,252
1936,253
1937,254
1938,255
1939,256
1940,257
1941,258
1942,259
1943,260
1944,240
1945,241
1946,242
1947,243
1948,244
1949,245
1950,246
1951,247
1952,248
1953,244
1954,245
1955,246
1956,247
1957,248
1958,249
1959,250
1960,251
1961,252
1962,248
1963,249
1964,250
1965,251
1966,252
1967,253
1968,254
1969,255
1970,256
1971,252
1972,253
1973,254
1974,255
1975,256
1976,257
1977,258
1978,259
1979,260
1980,256
1981,257
1982,258
1983,259
1984,260
1985,261
1986,262
1987,263
1988,264
1989,260
1990,261
1991,262
1992,263
1993,264
1994,265
1995,266
1996,267
1997,268
1998,264
1999,265
2000,266
2001,267
2002,268
2003,269
2004,270
2005,271
2006,272
2007,268
2008,269
2009,270
2010,271
2011,272
2012,273
2013,274
2014,275
2015,276
2016,256
2017,257
2018,258
2019,259
2020,260
2021,261
2022,262
2023,263
2024,264
2025,260
2026,261
2027,262
2028,263
2029,264
2030,265
2031,266
2032,267
2033,268
2034,264
2035,265
2036,266
2037,267
2038,268
2039,269
2040,270
2041,271
2042,272
2043,268
2044,269
2045,270
2046,271
2047,272
2048,273
2049,274
2050,275
2051,276
2052,272
2053,273
2054,274
2055,275
2056,276
2057,277
2058,278
2059,279
2060,280
2061,276
2062,277
2063,278
2064,279
2065,280
2066,281
2067,282
2068,283
2069,284
2070,280
2071,281
2072,282
2073,283
2074,284
2075,285
2076,286
2077,287
2078,288
2079,284
2080,285
2081,286
2082,287
2083,288
2084,289
2085,290
2086,291
2087,292
2088,272
2089,273
2090,274
2091,275
2092,276
2093,277
2094,278
2095,279
2096,280
2097,276
2098,277
2099,278
2100,279
2101,280
2102,281
2103,282
2104,283
2105,284
2106,280
2107,281
2108,282
2109,283
2110,284
2111,285
2112,286
2113,287
2114,288
2115,284
2116,285
2117,286
2118,287
2119,288
2120,289
2121,290
2122,291
2123,292
2124,288
2125,289
2126,290
2127,291
2128,292
2129,293
2130,294
2131,295
2132,296
2133,292
2134,293
2135,294
2136,295
2137,296
2138,297
2139,298
2140,299
2141,300
2142,296
2143,297
2144,298
2145,299
2146,300
2147,301
2148,302
2149,303
2150,304
2151,300
2152,301
2153,302
2154,303
2155,304
2156,305
2157,306
2158,307
2159,308
2160,288
2161,289
2162,290
2163,291
2164,292
2165,293
2166,294
2167,295
2168,296
2169,292
2170,293
2171,294
2172,295
2173,296
2174,297
2175,298
2176,299
2177,300
2178,296
2179,297
2180,298
2181,299
2182,300
2183,301
2184,302
2185,303
2186,304
2187,300
2188,301
2189,302
2190,303
2191,304
2192,305
2193,306
2194,307
2195,308
2196,304
2197,305
2198,306
2199,307
2200,308
2201,309
2202,310
2203,311
2204,312
2205,308
2206,309
2207,310
2208,311
2209,312
2210,313
2211,314
2212,315
2213,316
2214,312
2215,313
2216,314
2217,315
2218,316
2219,317
2220,318
2221,319
2222,320
2223,316
2224,317
2225,318
2226,319
2227,320
2228,321
2229,322
2230,323
2231,324
2232,304
2233,305
2234,306
2235,307
2236,308
2237,309
2238,310
2239,311
2240,312
2241,308
2242,309
2243,310
2244,311
2245,312
2246,313
2247,314
2248,315
2249,316
2250,312
2251,313
2252,314
2253,315
2254,316
2255,317
2256,318
2257,319
2258,320
2259,316
2260,317
2261,318
2262,319
2263,320
2264,321
2265,322
2266,323
2267,324
2268,320
2269,321
2270,322
2271,323
2272,324
2273,325
2274,326
2275,327
2276,328
2277,324
2278,325
2279,326
2280,327
2281,328
2282,329
2283,330
2284,331
2285,332
2286,328
2287,329
2288,330
2289,331
2290,332
2291,333
2292,334
2293,335
2294,336
2295,332
2296,333
2297,334
2298,335
2299,336
2300,337
2301,338
2302,339
2303,340
2304,256
2305,257
2306,258
2307,259
2308,260
2309,261
2310,262
2311,263
2312,264
2313,260
2314,261
2315,262
2316,263
2317,264
2318,265
2319,266
2320,267
2321,268
2322,264
2323,265
2324,266
2325,267
2326,268
2327,269
2328,270
2329,271
2330,272
2331,268
2332,269
2333,270
2334,271
2335,272
2336,273
2337,274
2338,275
2339,276
2340,272
2341,273
2342,274
2343,275
2344,276
2345,277
2346,278
2347,279
2348,280
2349,276
2350,277
2351,278
2352,279
2353,280
2354,281
2355,282
2356,283
2357,284
2358,280
2359,281
2360,282
2361,283
2362,284
2363,285
2364,286
2365,287
2366,288
2367,284
2368,285
2369,286
2370,287
2371,288
2372,289
2373,290
2374,291
2375,292
2376,272
2377,273
2378,274
2379,275
2380,276
2381,277
2382,278
2383,279
2384,280
2385,276
2386,277
2387,278
2388,279
2389,280
2390,281
2391,282
2392,283
2393,284
2394,280
2395,281
2396,282
2397,283
2398,284
2399,285
2400,286
2401,287
2402,288
2403,284
2404,285
2405,286
2406,287
2407,288
2408,289
2409,290
2410,291
2411,292
2412,288
2413,289
2414,290
2415,291
2416,292
2417,293
2418,294
2419,295
2420,296
2421,292
2422,293
2423,294
2424,295
2425,296
2426,297
2427,298
2428,299
2429,300
2430,296
2431,297
2432,298
2433,299
2434,300
2435,301
2436,302
2437,303
2438,304
2439,300
2440,301
2441,302
2442,303
2443,304
2444,305
2445,306
2446,307
2447,308
2448,288
2449,289
2450,290
2451,291
2452,292
2453,293
2454,294
2455,295
2456,296
2457,292
2458,293
2459,294
2460,295
2461,296
2462,297
2463,298
2464,299
2465,300
2466,296
2467,297
2468,298
2469,299
2470,300
2471,301
2472,302
2473,303
2474,304
2475,300
2476,301
2477,302
2478,303
2479,304
2480,305
2481,306
2482,307
2483,308
2484,304
2485,305
2486,306
2487,307
2488,308
2489,309
2490,310
2491,311
2492,312
2493,308
2494,309
2495,310
2496,311
2497,312
2498,313
2499,314
2500,315
2501,316
2502,312
2503,313
2504,314
2505,315
2506,316
2507,317
2508,318
2509,319
2510,320
2511,316
2512,317
2513,318
2514,319
2515,320
2516,321
2517,322
2518,323
2519,324
2520,304
2521,305
2522,306
2523,307
2524,308
2525,309
2526,310
2527,311
2528,312
2529,308
2530,309
2531,310
2532,311
2533,312
2534,313
2535,314
2536,315
2537,316
2538,312
2539,313
2540,314
2541,315
2542,316
2543,317
2544,318
2545,319
2546,320
2547,316
2548,317
2549,318
2550,319
2551,320
2552,321
2553,322
2554,323
2555,324
2556,320
2557,321
2558,322
2559,323
2560,324
2561,325
2562,326
2563,327
2564,328
2565,324
2566,325
2567,326
2568,327
2569,328
2570,329
2571,330
2572,331
2573,332
2574,328
2575,329
2576,330
2577,331
2578,332
2579,333
2580,334
2581,335
2582,336
2583,332
2584,333
2585,334
2586,335
2587,336
2588,337
2589,338
2590,339
2591,340
2592,320
2593,321
2594,322
2595,323
2596,324
2597,325
2598,326
2599,327
2600,328
2601,324
2602,325
2603,326
2604,327
2605,328
2606,329
2607,330
2608,331
2609,332
2610,328
2611,329
2612,330
2613,331
2614,332
2615,333
2616,334
2617,335
2618,336
2619,332
2620,333
2621,334
2622,335
2623,336
2624,337
2625,338
2626,339
2627,340
2628,336
2629,337
2630,338
2631,339
2632,340
2633,341
2634,342
2635,343
2636,344
2637,340
2638,341
2639,342
2640,343
2641,344
2642,345
2643,346
2644,347
2645,348
2646,344
2647,345
2648,346
2649,347
2650,348
2651,349
2652,350
2653,351
2654,352
2655,348
2656,349
2657,350
2658,351
2659,352
2660,353
2661,354
2662,355
2663,356
2664,336
2665,337
2666,338
2667,339
2668,340
2669,341
2670,342
2671,343
2672,344
2673,340
2674,341
2675,342
2676,343
2677,344
2678,345
2679,346
2680,347
2681,348
2682,344
2683,345
2684,346
2685,347
2686,348
2687,349
2688,350
2689,351
2690,352
2691,348
2692,349
2693,350
2694,351
2695,352
2696,353
2697,354
2698,355
2699,356
2700,352
2701,353
2702,354
2703,355
2704,356
2705,357
2706,358
2707,359
2708,360
2709,356
2710,357
2711,358
2712,359
2713,360
2714,361
2715,362
2716,363
2717,364
2718,360
2719,361
2720,362
2721,363
2722,364
2723,365
2724,366
2725,367
2726,368
2727,364
2728,365
2729,366
2730,367
2731,368
2732,369
2733,370
2734,371
2735,372
2736,352
2737,353
2738,354
2739,355
2740,356
2741,357
2742,358
2743,359
2744,360
2745,356
2746,357
2747,358
2748,359
2749,360
2750,361
2751,362
2752,363
2753,364
2754,360
2755,361
2756,362
2757,363
2758,364
2759,365
2760,366
2761,367
2762,368
2763,364
2764,365
2765,366
2766,367
2767,368
2768,369
2769,370
2770,371
2771,372
2772,368
2773,369
2774,370
2775,371
2776,372
2777,373
2778,374
2779,375
2780,376
2781,372
2782,373
2783,374
2784,375
2785,376
2786,377
2787,378
2788,379
2789,380
2790,376
2791,377
2792,378
2793,379
2794,380
2795,381
2796,382
2797,383
2798,384
2799,380
2800,381
2801,382
2802,383
2803,384
2804,385
2805,386
2806,387
2807,388
2808,368
2809,369
2810,370
2811,371
2812,372
2813,373
2814,374
2815,375
2816,376
2817,372
2818,373
2819,374
2820,375
2821,376
2822,377
2823,378
2824,379
2825,380
2826,376
2827,377
2828,378
2829,379
2830,380
2831,381
2832,382
2833,383
2834,384
2835,380
2836,381
2837,382
2838,383
2839,384
2840,385
2841,386
2842,387
2843,388
2844,384
2845,385
2846,386
2847,387
2848,388
2849,389
2850,390
2851,391
2852,392
2853,388
2854,389
2855,390
2856,391
2857,392
2858,393
2859,394
2860,395
2861,396
2862,392
2863,393
2864,394
2865,395
2866,396
2867,397
2868,398
2869,399
2870,400
2871,396
2872,397
2873,398
2874,399
2875,400
2876,401
2877,402
2878,403
2879,404
2880,320
2881,321
2882,322
2883,323
2884,324
2885,325
2886,326
2887,327
2888,328
2889,324
2890,325
2891,326
2892,327
2893,328
2894,329
2895,330
2896,331
2897,332
2898,328
2899,329
2900,330
2901,331
2902,332
2903,333
2904,334
2905,335
2906,336
2907,332
2908,333
2909,334
2910,335
2911,336
2912,337
2913,338
2914,339
2915,340
2916,336
2917,337
2918,338
2919,339
2920,340
2921,341
2922,342
2923,343
2924,344
2925,340
2926,341
2927,342
2928,343
2929,344
2930,345
2931,346
2932,347
2933,348
2934,344
2935,345
2936,346
2937,347
2938,348
2939,349
2940,350
2941,351
2942,352
2943,348
2944,349
2945,350
2946,351
2947,352
2948,353
2949,354
2950,355
2951,356
2952,336
2953,337
2954,338
2955,339
2956,340
2957,341
2958,342
2959,343
2960,344
2961,340
2962,341
2963,342
2964,343
2965,344
2966,345
2967,346
2968,347
2969,348
2970,344
2971,345
2972,346
2973,347
2974,348
2975,349
2976,350
2977,351
2978,352
2979,348
2980,349
2981,350
2982,351
2983,352
2984,353
2985,354
2986,355
2987,356
2988,352
2989,353
2990,354
2991,355
2992,356
2993,357
2994,358
2995,359
2996,360
2997,356
2998,357
2999,358
3000,359
3001,360
3002,361
3003,362
3004,363
3005,364
3006,360
3007,361
3008,362
3009,363
3010,364
3011,365
3012,366
3013,367
3014,368
3015,364
3016,365
3017,366
3018,367
3019,368
3020,369
3021,370
3022,371
3023,372
3024,352
3025,353
3026,354
3027,355
3028,356
3029,357
3030,358
3031,359
3032,360
3033,356
3034,357
3035,358
3036,359
3037,360
3038,361
3039,362
3040,363
3041,364
3042,360
3043,361
3044,362
3045,363
3046,364
3047,365
3048,366
3049,367
3050,368
3051,364
3052,365
3053,366
3054,367
3055,368
3056,369
3057,370
3058,371
3059,372
3060,368
3061,369
3062,370
3063,371
3064,372
3065,373
3066,374
3067,375
3068,376
3069,372
3070,373
3071,374
3072,375
3073,376
3074,377
3075,378
3076,379
3077,380
3078,376
3079,377
3080,378
3081,379
3082,380
3083,381
3084,382
3085,383
3086,384
3087,380
3088,381
3089,382
3090,383
3091,384
3092,385
3093,386
3094,387
3095,388
3096,368
3097,369
3098,370
3099,371
3100,372
3101,373
3102,374
3103,375
3104,376
3105,372
3106,373
3107,374
3108,375
3109,376
3110,377
3111,378
3112,379
3113,380
3114,376
3115,377
3116,378
3117,379
3118,380
3119,381
3120,382
3121,383
3122,384
3123,380
3124,381
3125,382
3126,383
3127,384
3128,385
3129,386
3130,387
3131,388
3132,384
3133,385
3134,386
3135,387
3136,388
3137,389
3138,390
3139,391
3140,392
3141,388
3142,389
3143,390
3144,391
3145,392
3146,393
3147,394
3148,395
3149,396
3150,392
3151,393
3152,394
3153,395
3154,396
3155,397
3156,398
3157,399
3158,400
3159,396
3160,397
3161,398
3162,399
3163,400
3164,401
3165,402
3166,403
3167,404
3168,384
3169,385
3170,386
3171,387
3172,388
3173,389
3174,390
3175,391
3176,392
3177,388
3178,389
3179,390
3180,391
3181,392
3182,393
3183,394
3184,395
3185,396
3186,392
3187,393
3188,394
3189,395
3190,396
3191,397
3192,398
3193,399
3194,400
3195,396
3196,397
3197,398
3198,399
3199,400
3200,401
3201,402
3202,403
3203,404
3204,400
3205,401
3206,402
3207,403
3208,404
3209,405
3210,406
3211,407
3212,408
3213,404
3214,405
3215,406
3216,407
3217,408
3218,409
3219,410
3220,411
3221,412
3222,408
3223,409
3224,410
3225,411
3226,412
3227,413
3228,414
3229,415
3230,416
3231,412
3232,413
3233,414
3234,415
3235,416
3236,417
3237,418
3238,419
3239,420
3240,400
3241,401
3242,402
3243,403
3244,404
3245,405
3246,406
3247,407
3248,408
3249,404
3250,405
3251,406
3252,407
3253,408
3254,409
3255,410
3256,411
3257,412
3258,408
3259,409
3260,410
3261,411
3262,412
3263,413
3264,414
3265,415
3266,416
3267,412
3268,413
3269,414
3270,415
3271,416
3272,417
3273,418
3274,419
3275,420
3276,416
3277,417
3278,418
3279,419
3280,420
3281,421
3282,422
3283,423
3284,424
3285,420
3286,421
3287,422
3288,423
3289,424
3290,425
3291,426
3292,427
3293,428
3294,424
3295,425
3296,426
3297,427
3298,428
3299,429
3300,430
3301,431
3302,432
3303,428
3304,429
3305,430
3306,431
3307,432
3308,433
3309,434
3310,435
3311,436
3312,416
3313,417
3314,418
3315,419
3316,420
3317,421
3318,422
3319,423
3320,424
3321,420
3322,421
3323,422
3324,423
3325,424
3326,425
3327,426
3328,427
3329,428
3330,424
3331,425
3332,426
3333,427
3334,428
3335,429
3336,430
3337,431
3338,432
3339,428
3340,429
3341,430
3342,431
3343,432
3344,433
3345,434
3346,435
3347,436
3348,432
3349,433
3350,434
3351,435
3352,436
3353,437
3354,438
3355,439
3356,440
3357,436
3358,437
3359,438
3360,439
3361,440
3362,441
3363,442
3364,443
3365,444
3366,440
3367,441
3368,442
3369,443
3370,444
3371,445
3372,446
3373,447
3374,448
3375,444
3376,445
3377,446
3378,447
3379,448
3380,449
3381,450
3382,451
3383,452
3384,432
3385,433
3386,434
3387,435
3388,436
3389,437
3390,438
3391,439
3392,440
3393,436
3394,437
3395,438
3396,439
3397,440
3398,441
3399,442
3400,443
3401,444
3402,440
3403,441
3404,442
3405,443
3406,444
3407,445
3408,446
3409,447
3410,448
3411,444
3412,445
3413,446
3414,447
3415,448
3416,449
3417,450
3418,451
3419,452
3420,448
3421,449
3422,450
3423,451
3424,452
3425,453
3426,454
3427,455
3428,456
3429,452
3430,453
3431,454
3432,455
3433,456
3434,457
3435,458
3436,459
3437,460
3438,456
3439,457
3440,458
3441,459
3442,460
3443,461
3444,462
3445,463
3446,464
3447,460
3448,461
3449,462
3450,463
3451,464
3452,465
3453,466
3454,467
3455,468
3456,384
3457,385
3458,386
3459,387
3460,388
3461,389
3462,390
3463,391
3464,392
3465,388
3466,389
3467,390
3468,391
3469,392
3470,393
3471,394
3472,395
3473,396
3474,392
3475,393
3476,394
3477,395
3478,396
3479,397
3480,398
3481,399
3482,400
3483,396
3484,397
3485,398
3486,399
3487,400
3488,401
3489,402
3490,403
3491,404
3492,400
3493,401
3494,402
3495,403
3496,404
3497,405
3498,406
3499,407
3500,408
3501,404
3502,405
3503,406
3504,407
3505,408
3506,409
3507,410
3508,411
3509,412
3510,408
3511,409
3512,410
3513,411
3514,412
3515,413
3516,414
3517,415
3518,416
3519,412
3520,413
3521,414
3522,415
3523,416
3524,417
3525,418
3526,419
3527,420
3528,400
3529,401
3530,402
3531,403
3532,404
3533,405
3534,406
3535,407
3536,408
3537,404
3538,405
3539,406
3540,407
3541,408
3542,409
3543,410
3544,411
3545,412
3546,408
3547,409
3548,410
3549,411
3550,412
3551,413
3552,414
3553,415
3554,416
3555,412
3556,413
3557,414
3558,415
3559,416
3560,417
3561,418
3562,419
3563,420
3564,416
3565,417
3566,418
3567,419
3568,420
3569,421
3570,422
3571,423
3572,424
3573,420
3574,421
3575,422
3576,423
3577,424
3578,425
3579,426
3580,427
3581,428
3582,424
3583,425
3584,426
3585,427
3586,428
3587,429
3588,430
3589,431
3590,432
3591,428
3592,429
3593,430
3594,431
3595,432
3596,433
3597,434
3598,435
3599,436
3600,416
3601,417
3602,418
3603,419
3604,420
3605,421
3606,422
3607,423
3608,424
3609,420
3610,421
3611,422
3612,423
3613,424
3614,425
3615,426
3616,427
3617,428
3618,424
3619,425
3620,426
3621,427
3622,428
3623,429
3624,430
3625,431
3626,432
3627,428
3628,429
3629,430
3630,431
3631,432
3632,433
3633,434
3634,435
3635,436
3636,432
3637,433
3638,434
3639,435
3640,436
3641,437
3642,438
3643,439
3644,440
3645,436
3646,437
3647,438
3648,439
3649,440
3650,441
3651,442
3652,443
3653,444
3654,440
3655,441
3656,442
3657,443
3658,444
3659,445
3660,446
3661,447
3662,448
3663,444
3664,445
3665,446
3666,447
3667,448
3668,449
3669,450
3670,451
3671,452
3672,432
3673,433
3674,434
3675,435
3676,436
3677,437
3678,438
3679,439
3680,440
3681,436
3682,437
3683,438
3684,439
3685,440
3686,441
3687,442
3688,443
3689,444
3690,440
3691,441
3692,442
3693,443
3694,444
3695,445
3696,446
3697,447
3698,448
3699,444
3700,445
3701,446
3702,447
3703,448
3704,449
3705,450
3706,451
3707,452
3708,448
3709,449
3710,450
3711,451
3712,452
3713,453
3714,454
3715,455
3716,456
3717,452
3718,453
3719,454
3720,455
3721,456
3722,457
3723,458
3724,459
3725,460
3726,456
3727,457
3728,458
3729,459
3730,460
3731,461
3732,462
3733,463
3734,464
3735,460
3736,461
3737,462
3738,463
3739,464
3740,465
3741,466
3742,467
3743,468
3744,448
3745,449
3746,450
3747,451
3748,452
3749,453
3750,454
3751,455
3752,456
3753,452
3754,453
3755,454
3756,455
3757,456
3758,457
3759,458
3760,459
3761,460
3762,456
3763,457
3764,458
3765,459
3766,460
3767,461
3768,462
3769,463
3770,464
3771,460
3772,461
3773,462
3774,463
3775,464
3776,465
3777,466
3778,467
3779,468
3780,464
3781,465
3782,466
3783,467
3784,468
3785,469
3786,470
3787,471
3788,472
3789,468
3790,469
3791,470
3792,471
3793,472
3794,473
3795,474
3796,475
3797,476
3798,472
3799,473
3800,474
3801,475
3802,476
3803,477
3804,478
3805,479
3806,480
3807,476
3808,477
3809,478
3810,479
3811,480
3812,481
3813,482
3814,483
3815,484
3816,464
3817,465
3818,466
3819,467
3820,468
3821,469
3822,470
3823,471
3824,472
3825,468
3826,469
3827,470
3828,471
3829,472
3830,473
3831,474
3832,475
3833,476
3834,472
3835,473
3836,474
3837,475
3838,476
3839,477
3840,478
3841,479
3842,480
3843,476
3844,477
3845,478
3846,479
3847,480
3848,481
3849,482
3850,483
3851,484
3852,480
3853,481
3854,482
3855,483
3856,484
3857,485
3858,486
3859,487
3860,488
3861,484
3862,485
3863,486
3864,487
3865,488
3866,489
3867,490
3868,491
3869,492
3870,488
3871,489
3872,490
3873,491
3874,492
3875,493
3876,494
3877,495
3878,496
3879,492
3880,493
3881,494
3882,495
3883,496
3884,497
3885,498
3886,499
3887,500
3888,480
3889,481
3890,482
3891,483
3892,484
3893,485
3894,486
3895,487
3896,488
3897,484
3898,485
3899,486
3900,487
3901,488
3902,489
3903,490
3904,491
3905,492
3906,488
3907,489
3908,490
3909,491
3910,492
3911,493
3912,494
3913,495
3914,496
3915,492
3916,493
3917,494
3918,495
3919,496
3920,497
3921,498
3922,499
3923,500
3924,496
3925,497
3926,498
3927,499
3928,500
3929,501
3930,502
3931,503
3932,504
3933,500
3934,501
3935,502
3936,503
3937,504
3938,505
3939,506
3940,507
3941,508
3942,504
3943,505
3944,506
3945,507
3946,508
3947,509
3948,510
3949,511
3950,512
3951,508
3952,509
3953,510
3954,511
3955,512
3956,513
3957,514
3958,515
3959,516
3960,496
3961,497
3962,498
3963,499
3964,500
3965,501
3966,502
3967,503
3968,504
3969,500
3970,501
3971,502
3972,503
3973,504
3974,505
3975,506
3976,507
3977,508
3978,504
3979,505
3980,506
3981,507
3982,508
3983,509
3984,510
3985,511
3986,512
3987,508
3988,509
3989,510
3990,511
3991,512
3992,513
3993,514
3994,515
3995,516
3996,512
3997,513
3998,514
3999,515
4000,516
4001,517
4002,518
4003,519
4004,520
4005,516
4006,517
4007,518
4008,519
4009,520
4010,521
4011,522
4012,523
4013,524
4014,520
4015,521
4016,522
4017,523
4018,524
4019,525
4020,526
4021,527
4022,528
4023,524
4024,525
4025,526
4026,527
4027,528
4028,529
4029,530
4030,531
4031,532
4032,448
4033,449
4034,450
4035,451
4036,452
4037,453
4038,454
4039,455
4040,456
4041,452
4042,453
4043,454
4044,455
4045,456
4046,457
4047,458
4048,459
4049,460
4050,456
4051,457
4052,458
4053,459
4054,460
4055,461
4056,462
4057,463
4058,464
4059,460
4060,461
4061,462
4062,463
4063,464
4064,465
4065,466
4066,467
4067,468
4068,464
4069,465
4070,466
4071,467
4072,468
4073,469
4074,470
4075,471
4076,472
4077,468
4078,469
4079,470
4080,471
4081,472
4082,473
4083,474
4084,475
4085,476
4086,472
4087,473
4088,474
4089,475
4090,476
4091,477
4092,478
4093,479
4094,480
4095,476
4096,477
4097,478
4098,479
4099,480
4100,481
4101,482
4102,483
4103,484
4104,464
4105,465
4106,466
4107,467
4108,468
4109,469
4110,470
4111,471
4112,472
4113,468
4114,469
4115,470
4116,471
4117,472
4118,473
4119,474
4120,475
4121,476
4122,472
4123,473
4124,474
4125,475
4126,476
4127,477
4128,478
4129,479
4130,480
4131,476
4132,477
4133,478
4134,479
4135,480
4136,481
4137,482
4138,483
4139,484
4140,480
4141,481
4142,482
4143,483
4144,484
4145,485
4146,486
4147,487
4148,488
4149,484
4150,485
4151,486
4152,487
4153,488
4154,489
4155,490
4156,491
4157,492
4158,488
4159,489
4160,490
4161,491
4162,492
4163,493
4164,494
4165,495
4166,496
4167,492
4168,493
4169,494
4170,495
4171,496
4172,497
4173,498
4174,499
4175,500
4176,480
4177,481
4178,482
4179,483
4180,484
4181,485
4182,486
4183,487
4184,488
4185,484
4186,485
4187,486
4188,487
4189,488
4190,489
4191,490
4192,491
4193,492
4194,488
4195,489
4196,490
4197,491
4198,492
4199,493
4200,494
4201,495
4202,496
4203,492
4204,493
4205,494
4206,495
4207,496
4208,497
4209,498
4210,499
4211,500
4212,496
4213,497
4214,498
4215,499
4216,500
4217,501
4218,502
4219,503
4220,504
4221,500
4222,501
4223,502
4224,503
4225,504
4226,505
4227,506
4228,507
4229,508
4230,504
4231,505
4232,506
4233,507
4234,508
4235,509
4236,510
4237,511
4238,512
4239,508
4240,509
4241,510
4242,511
4243,512
4244,513
4245,514
4246,515
4247,516
4248,496
4249,497
4250,498
4251,499
4252,500
4253,501
4254,502
4255,503
4256,504
4257,500
4258,501
4259,502
4260,503
4261,504
4262,505
4263,506
4264,507
4265,508
4266,504
4267,505
4268,506
4269,507
4270,508
4271,509
4272,510
4273,511
4274,512
4275,508
4276,509
4277,510
4278,511
4279,512
4280,513
4281,514
4282,515
4283,516
4284,512
4285,513
4286,514
4287,515
4288,516
4289,517
4290,518
4291,519
4292,520
4293,516
4294,517
4295,518
4296,519
4297,520
4298,521
4299,522
4300,523
4301,524
4302,520
4303,521
4304,522
4305,523
4306,524
4307,525
4308,526
4309,527
4310,528
4311,524
4312,525
4313,526
4314,527
4315,528
4316,529
4317,530
4318,531
4319,532
4320,512
4321,513
4322,514
4323,515
4324,516
4325,517
4326,518
4327,519
4328,520
4329,516
4330,517
4331,518
4332,519
4333,520
4334,521
4335,522
4336,523
4337,524
4338,520
4339,521
4340,522
4341,523
4342,524
4343,525
4344,526
4345,527
4346,528
4347,524
4348,525
4349,526
4350,527
4351,528
4352,529
4353,530
4354,531
4355,532
4356,528
4357,529
4358,530
4359,531
4360,532
4361,533
4362,534
4363,535
4364,536
4365,532
4366,533
4367,534
4368,535
4369,536
4370,537
4371,538
4372,539
4373,540
4374,536
4375,537
4376,538
4377,539
4378,540
4379,541
4380,542
4381,543
4382,544
4383,540
4384,541
4385,542
4386,543
4387,544
4388,545
4389,546
4390,547
4391,548
4392,528
4393,529
4394,530
4395,531
4396,532
4397,533
4398,534
4399,535
4400,536
4401,532
4402,533
4403,534
4404,535
4405,536
4406,537
4407,538
4408,539
4409,540
4410,536
4411,537
4412,538
4413,539
4414,540
4415,541
4416,542
4417,543
4418,544
4419,540
4420,541
4421,542
4422,543
4423,544
4424,545
4425,546
4426,547
4427,548
4428,544
4429,545
4430,546
4431,547
4432,548
4433,549
4434,550
4435,551
4436,552
4437,548
4438,549
4439,550
4440,551
4441,552
4442,553
4443,554
4444,555
4445,556
4446,552
4447,553
4448,554
4449,555
4450,556
4451,557
4452,558
4453,559
4454,560
4455,556
4456,557
4457,558
4458,559
4459,560
4460,561
4461,562
4462,563
4463,564
4464,544
4465,545
4466,546
4467,547
4468,548
4469,549
4470,550
4471,551
4472,552
4473,548
4474,549
4475,550
4476,551
4477,552
4478,553
4479,554
4480,555
4481,556
4482,552
4483,553
4484,554
4485,555
4486,556
4487,557
4488,558
4489,559
4490,560
4491,556
4492,557
4493,558
4494,559
4495,560
4496,561
4497,562
4498,563
4499,564
4500,560
4501,561
4502,562
4503,563
4504,564
4505,565
4506,566
4507,567
4508,568
4509,564
4510,565
4511,566
4512,567
4513,568
4514,569
4515,570
4516,571
4517,572
4518,568
4519,569
4520,570
4521,571
4522,572
4523,573
4524,574
4525,575
4526,576
4527,572
4528,573
4529,574
4530,575
4531,576
4532,577
4533,578
4534,579
4535,580
4536,560
4537,561
4538,562
4539,563
4540,564
4541,565
4542,566
4543,567
4544,568
4545,564
4546,565
4547,566
4548,567
4549,568
4550,569
4551,570
4552,571
4553,572
4554,568
4555,569
4556,570
4557,571
4558,572
4559,573
4560,574
4561,575
4562,576
4563,572
4564,573
4565,574
4566,575
4567,576
4568,577
4569,578
4570,579
4571,580
4572,576
4573,577
4574,578
4575,579
4576,580
4577,581
4578,582
4579,583
4580,584
4581,580
4582,581
4583,582
4584,583
4585,584
4586,585
4587,586
4588,587
4589,588
4590,584
4591,585
4592,586
4593,587
4594,588
4595,589
4596,590
4597,591
4598,592
4599,588
4600,589
4601,590
4602,591
4603,592
4604,593
4605,594
4606,595
4607,596
4608,256
4609,257
4610,258
4611,259
4612,260
4613,261
4614,262
4615,263
4616,264
4617,260
4618,261
4619,262
4620,263
4621,264
4622,265
4623,266
4624,267
4625,268
4626,264
4627,265
4628,266
4629,267
4630,268
4631,269
4632,270
4633,271
4634,272
4635,268
4636,269
4637,270
4638,271
4639,272
4640,273
4641,274
4642,275
4643,276
4644,272
4645,273
4646,274
4647,275
4648,276
4649,277
4650,278
4651,279
4652,280
4653,276
4654,277
4655,278
4656,279
4657,280
4658,281
4659,282
4660,283
4661,284
4662,280
4663,281
4664,282
4665,283
4666,284
4667,285
4668,286
4669,287
4670,288
4671,284
4672,285
4673,286
4674,287
4675,288
4676,289
4677,290
4678,291
4679,292
4680,272
4681,273
4682,274
4683,275
4684,276
4685,277
4686,278
4687,279
4688,280
4689,276
4690,277
4691,278
4692,279
4693,280
4694,281
4695,282
4696,283
4697,284
4698,280
4699,281
4700,282
4701,283
4702,284
4703,285
4704,286
4705,287
4706,288
4707,284
4708,285
4709,286
4710,287
4711,288
4712,289
4713,290
4714,291
4715,292
4716,288
4717,289
4718,290
4719,291
4720,292
4721,293
4722,294
4723,295
4724,296
4725,292
4726,293
4727,294
4728,295
4729,296
4730,297
4731,298
4732,299
4733,300
4734,296
4735,297
4736,298
4737,299
4738,300
4739,301
4740,302
4741,303
4742,304
4743,300
4744,301
4745,302
4746,303
4747,304
4748,305
4749,306
4750,307
4751,308
4752,288
4753,289
4754,290
4755,291
4756,292
4757,293
4758,294
4759,295
4760,296
4761,292
4762,293
4763,294
4764,295
4765,296
4766,297
4767,298
4768,299
4769,300
4770,296
4771,297
4772,298
4773,299
4774,300
4775,301
4776,302
4777,303
4778,304
4779,300
4780,301
4781,302
4782,303
4783,304
4784,305
4785,306
4786,307
4787,308
4788,304
4789,305
4790,306
4791,307
4792,308
4793,309
4794,310
4795,311
4796,312
4797,308
4798,309
4799,310
4800,311
4801,312
4802,313
4803,314
4804,315
4805,316
4806,312
4807,313
4808,314
4809,315
4810,316
4811,317
4812,318
4813,319
4814,320
4815,316
4816,317
4817,318
4818,319
4819,320
4820,321
4821,322
4822,323
4823,324
4824,304
4825,305
4826,306
4827,307
4828,308
4829,309
4830,310
4831,311
4832,312
4833,308
4834,309
4835,310
4836,311
4837,312
4838,313
4839,314
4840,315
4841,316
4842,312
4843,313
4844,314
4845,315
4846,316
4847,317
4848,318
4849,319
4850,320
4851,316
4852,317
4853,318
4854,319
4855,320
4856,321
4857,322
4858,323
4859,324
4860,320
4861,321
4862,322
4863,323
4864,324
4865,325
4866,326
4867,327
4868,328
4869,324
4870,325
4871,326
4872,327
4873,328
4874,329
4875,330
4876,331
4877,332
4878,328
4879,329
4880,330
4881,331
4882,332
4883,333
4884,334
4885,335
4886,336
4887,332
4888,333
4889,334
4890,335
4891,336
4892,337
4893,338
4894,339
4895,340
4896,320
4897,321
4898,322
4899,323
4900,324
4901,325
4902,326
4903,327
4904,328
4905,324
4906,325
4907,326
4908,327
4909,328
4910,329
4911,330
4912,331
4913,332
4914,328
4915,329
4916,330
4917,331
4918,332
4919,333
4920,334
4921,335
4922,336
4923,332
4924,333
4925,334
4926,335
4927,336
4928,337
4929,338
4930,339
4931,340
4932,336
4933,337
4934,338
4935,339
4936,340
4937,341
4938,342
4939,343
4940,344
4941,340
4942,341
4943,342
4944,343
4945,344
4946,345
4947,346
4948,347
4949,348
4950,344
4951,345
4952,346
4953,347
4954,348
4955,349
4956,350
4957,351
4958,352
4959,348
4960,349
4961,350
4962,351
4963,352
4964,353
4965,354
4966,355
4967,356
4968,336
4969,337
4970,338
4971,339
4972,340
4973,341
4974,342
4975,343
4976,344
4977,340
4978,341
4979,342
4980,343
4981,344
4982,345
4983,346
4984,347
4985,348
4986,344
4987,345
4988,346
4989,347
4990,348
4991,349
4992,350
4993,351
4994,352
4995,348
4996,349
4997,350
4998,351
4999,352
5000,353
5001,354
5002,355
5003,356
5004,352
5005,353
5006,354
5007,355
5008,356
5009,357
5010,358
5011,359
5012,360
5013,356
5014,357
5015,358
5016,359
5017,360
5018,361
5019,362
5020,363
5021,364
5022,360
5023,361
5024,362
5025,363
5026,364
5027,365
5028,366
5029,367
5030,368
5031,364
5032,365
5033,366
5034,367
5035,368
5036,369
5037,370
5038,371
5039,372
5040,352
5041,353
5042,354
5043,355
5044,356
5045,357
5046,358
5047,359
5048,360
5049,356
5050,357
5051,358
5052,359
5053,360
5054,361
5055,362
5056,363
5057,364
5058,360
5059,361
5060,362
5061,363
5062,364
5063,365
5064,366
5065,367
5066,368
5067,364
5068,365
5069,366
5070,367
5071,368
5072,369
5073,370
5074,371
5075,372
5076,368
5077,369
5078,370
5079,371
5080,372
5081,373
5082,374
5083,375
5084,376
5085,372
5086,373
5087,374
5088,375
5089,376
5090,377
5091,378
5092,379
5093,380
5094,376
5095,377
5096,378
5097,379
5098,380
5099,381
5100,382
5101,383
5102,384
5103,380
5104,381
5105,382
5106,383
5107,384
5108,385
5109,386
5110,387
5111,388
5112,368
5113,369
5114,370
5115,371
5116,372
5117,373
5118,374
5119,375
5120,376
5121,372
5122,373
5123,374
5124,375
5125,376
5126,377
5127,378
5128,379
5129,380
5130,376
5131,377
5132,378
5133,379
5134,380
5135,381
5136,382
5137,383
5138,384
5139,380
5140,381
5141,382
5142,383
5143,384
5144,385
5145,386
5146,387
5147,388
5148,384
5149,385
5150,386
5151,387
5152,388
5153,389
5154,390
5155,391
5156,392
5157,388
5158,389
5159,390
5160,391
5161,392
5162,393
5163,394
5164,395
5165,396
5166,392
5167,393
5168,394
5169,395
5170,396
5171,397
5172,398
5173,399
5174,400
5175,396
5176,397
5177,398
5178,399
5179,400
5180,401
5181,402
5182,403
5183,404
5184,320
5185,321
5186,322
5187,323
5188,324
5189,325
5190,326
5191,327
5192,328
5193,324
5194,325
5195,326
5196,327
5197,328
5198,329
5199,330
5200,331
5201,332
5202,328
5203,329
5204,330
5205,331
5206,332
5207,333
5208,334
5209,335
5210,336
5211,332
5212,333
5213,334
5214,335
5215,336
5216,337
5217,338
5218,339
5219,340
5220,336
5221,337
5222,338
5223,339
5224,340
5225,341
5226,342
5227,343
5228,344
5229,340
5230,341
5231,342
5232,343
5233,344
5234,345
5235,346
5236,347
5237,348
5238,344
5239,345
5240,346
5241,347
5242,348
5243,349
5244,350
5245,351
5246,352
5247,348
5248,349
5249,350
5250,351
5251,352
5252,353
5253,354
5254,355
5255,356
5256,336
5257,337
5258,338
5259,339
5260,340
5261,341
5262,342
5263,343
5264,344
5265,340
5266,341
5267,342
5268,343
5269,344
5270,345
5271,346
5272,347
5273,348
5274,344
5275,345
5276,346
5277,347
5278,348
5279,349
5280,350
5281,351
5282,352
5283,348
5284,349
5285,350
5286,351
5287,352
5288,353
5289,354
5290,355
5291,356
5292,352
5293,353
5294,354
5295,355
5296,356
5297,357
5298,358
5299,359
5300,360
5301,356
5302,357
5303,358
5304,359
5305,360
5306,361
5307,362
5308,363
5309,364
5310,360
5311,361
5312,362
5313,363
5314,364
5315,365
5316,366
5317,367
5318,368
5319,364
5320,365
5321,366
5322,367
5323,368
5324,369
5325,370
5326,371
5327,372
5328,352
5329,353
5330,354
5331,355
5332,356
5333,357
5334,358
5335,359
5336,360
5337,356
5338,357
5339,358
5340,359
5341,360
5342,361
5343,362
5344,363
5345,364
5346,360
5347,361
5348,362
5349,363
5350,364
5351,365
5352,366
5353,367
5354,368
5355,364
5356,365
5357,366
5358,367
5359,368
5360,369
5361,370
5362,371
5363,372
5364,368
5365,369
5366,370
5367,371
5368,372
5369,373
5370,374
5371,375
5372,376
5373,372
5374,373
5375,374
5376,375
5377,376
5378,377
5379,378
5380,379
5381,380
5382,376
5383,377
5384,378
5385,379
5386,380
5387,381
5388,382
5389,383
5390,384
5391,380
5392,381
5393,382
5394,383
5395,384
5396,385
5397,386
5398,387
5399,388
5400,368
5401,369
5402,370
5403,371
5404,372
5405,373
5406,374
5407,375
5408,376
5409,372
5410,373
5411,374
5412,375
5413,376
5414,377
5415,378
5416,379
5417,380
5418,376
5419,377
5420,378
5421,379
5422,380
5423,381
5424,382
5425,383
5426,384
5427,380
5428,381
5429,382
5430,383
5431,384
5432,385
5433,386
5434,387
5435,388
5436,384
5437,385
5438,386
5439,387
5440,388
5441,389
5442,390
5443,391
5444,392
5445,388
5446,389
5447,390
5448,391
5449,392
5450,393
5451,394
5452,395
5453,396
5454,392
5455,393
5456,394
5457,395
5458,396
5459,397
5460,398
5461,399
5462,400
5463,396
5464,397
5465,398
5466,399
5467,400
5468,401
5469,402
5470,403
5471,404
5472,384
5473,385
5474,386
5475,387
5476,388
5477,389
5478,390
5479,391
5480,392
5481,388
5482,389
5483,390
5484,391
5485,392
5486,393
5487,394
5488,395
5489,396
5490,392
5491,393
5492,394
5493,395
5494,396
5495,397
5496,398
5497,399
5498,400
5499,396
5500,397
5501,398
5502,399
5503,400
5504,401
5505,402
5506,403
5507,404
5508,400
5509,401
5510,402
5511,403
5512,404
5513,405
5514,406
5515,407
5516,408
5517,404
5518,405
5519,406
5520,407
5521,408
5522,409
5523,410
5524,411
5525,412
5526,408
5527,409
5528,410
5529,411
5530,412
5531,413
5532,414
5533,415
5534,416
5535,412
5536,413
5537,414
5538,415
5539,416
5540,417
5541,418
5542,419
5543,420
5544,400
5545,401
5546,402
5547,403
5548,404
5549,405
5550,406
5551,407
5552,408
5553,404
5554,405
5555,406
5556,407
5557,408
5558,409
5559,410
5560,411
5561,412
5562,408
5563,409
5564,410
5565,411
5566,412
5567,413
5568,414
5569,415
5570,416
5571,412
5572,413
5573,414
5574,415
5575,416
5576,417
5577,418
5578,419
5579,420
5580,416
5581,417
5582,418
5583,419
5584,420
5585,421
5586,422
5587,423
5588,424
5589,420
5590,421
5591,422
5592,423
5593,424
5594,425
5595,426
5596,427
5597,428
5598,424
5599,425
5600,426
5601,427
5602,428
5603,429
5604,430
5605,431
5606,432
5607,428
5608,429
5609,430
5610,431
5611,432
5612,433
5613,434
5614,435
5615,436
5616,416
5617,417
5618,418
5619,419
5620,420
5621,421
5622,422
5623,423
5624,424
5625,420
5626,421
5627,422
5628,423
5629,424
5630,425
5631,426
5632,427
5633,428
5634,424
5635,425
5636,426
5637,427
5638,428
5639,429
5640,430
5641,431
5642,432
5643,428
5644,429
5645,430
5646,431
5647,432
5648,433
5649,434
5650,435
5651,436
5652,432
5653,433
5654,434
5655,435
5656,436
5657,437
5658,438
5659,439
5660,440
5661,436
5662,437
5663,438
5664,439
5665,440
5666,441
5667,442
5668,443
5669,444
5670,440
5671,441
5672,442
5673,443
5674,444
5675,445
5676,446
5677,447
5678,448
5679,444
5680,445
5681,446
5682,447
5683,448
5684,449
5685,450
5686,451
5687,452
5688,432
5689,433
5690,434
5691,435
5692,436
5693,437
5694,438
5695,439
5696,440
5697,436
5698,437
5699,438
5700,439
5701,440
5702,441
5703,442
5704,443
5705,444
5706,440
5707,441
5708,442
5709,443
5710,444
5711,445
5712,446
5713,447
5714,448
5715,444
5716,445
5717,446
5718,447
5719,448
5720,449
5721,450
5722,451
5723,452
5724,448
5725,449
5726,450
5727,451
5728,452
5729,453
5730,454
5731,455
5732,456
5733,452
5734,453
5735,454
5736,455
5737,456
5738,457
5739,458
5740,459
5741,460
5742,456
5743,457
5744,458
5745,459
5746,460
5747,461
5748,462
5749,463
5750,464
5751,460
5752,461
5753,462
5754,463
5755,464
5756,465
5757,466
5758,467
5759,468
5760,384
5761,385
5762,386
5763,387
5764,388
5765,389
5766,390
5767,391
5768,392
5769,388
5770,389
5771,390
5772,391
5773,392
5774,393
5775,394
5776,395
5777,396
5778,392
5779,393
5780,394
5781,395
5782,396
5783,397
5784,398
5785,399
5786,400
5787,396
5788,397
5789,398
5790,399
5791,400
5792,401
5793,402
5794,403
5795,404
5796,400
5797,401
5798,402
5799,403
5800,404
5801,405
5802,406
5803,407
5804,408
5805,404
5806,405
5807,406
5808,407
5809,408
5810,409
5811,410
5812,411
5813,412
5814,408
5815,409
5816,410
5817,411
5818,412
5819,413
5820,414
5821,415
5822,416
5823,412
5824,413
5825,414
5826,415
5827,416
5828,417
5829,418
5830,419
5831,420
5832,400
5833,401
5834,402
5835,403
5836,404
5837,405
5838,406
5839,407
5840,408
5841,404
5842,405
5843,406
5844,407
5845,408
5846,409
5847,410
5848,411
5849,412
5850,408
5851,409
5852,410
5853,411
5854,412
5855,413
5856,414
5857,415
5858,416
5859,412
5860,413
5861,414
5862,415
5863,416
5864,417
5865,418
5866,419
5867,420
5868,416
5869,417
5870,418
5871,419
5872,420
5873,421
5874,422
5875,423
5876,424
5877,420
5878,421
5879,422
5880,423
5881,424
5882,425
5883,426
5884,427
5885,428
5886,424
5887,425
5888,426
5889,427
5890,428
5891,429
5892,430
5893,431
5894,432
5895,428
5896,429
5897,430
5898,431
5899,432
5900,433
5901,434
5902,435
5903,436
5904,416
5905,417
5906,418
5907,419
5908,420
5909,421
5910,422
5911,423
5912,424
5913,420
5914,421
5915,422
5916,423
5917,424
5918,425
5919,426
5920,427
5921,428
5922,424
5923,425
5924,426
5925,427
5926,428
5927,429
5928,430
5929,431
5930,432
5931,428
5932,429
5933,430
5934,431
5935,432
5936,433
5937,434
5938,435
5939,436
5940,432
5941,433
5942,434
5943,435
5944,436
5945,437
5946,438
5947,439
5948,440
5949,436
5950,437
5951,438
5952,439
5953,440
5954,441
5955,442
5956,443
5957,444
5958,440
5959,441
5960,442
5961,443
5962,444
5963,445
5964,446
5965,447
5966,448
5967,444
5968,445
5969,446
5970,447
5971,448
5972,449
5973,450
5974,451
5975,452
5976,432
5977,433
5978,434
5979,435
5980,436
5981,437
5982,438
5983,439
5984,440
5985,436
5986,437
5987,438
5988,439
5989,440
5990,441
5991,442
5992,443
5993,444
5994,440
5995,441
5996,442
5997,443
5998,444
5999,445
6000,446
6001,447
6002,448
6003,444
6004,445
6005,446
6006,447
6007,448
6008,449
6009,450
6010,451
6011,452
6012,448
6013,449
6014,450
6015,451
6016,452
6017,453
6018,454
6019,455
6020,456
6021,452
6022,453
6023,454
6024,455
6025,456
6026,457
6027,458
6028,459
6029,460
6030,456
6031,457
6032,458
6033,459
6034,460
6035,461
6036,462
6037,463
6038,464
6039,460
6040,461
6041,462
6042,463
6043,464
6044,465
6045,466
6046,467
6047,468
6048,448
6049,449
6050,450
6051,451
6052,452
6053,453
6054,454
6055,455
6056,456
6057,452
6058,453
6059,454
6060,455
6061,456
6062,457
6063,458
6064,459
6065,460
6066,456
6067,457
6068,458
6069,459
6070,460
6071,461
6072,462
6073,463
6074,464
6075,460
6076,461
6077,462
6078,463
6079,464
6080,465
6081,466
6082,467
6083,468
6084,464
6085,465
6086,466
6087,467
6088,468
6089,469
6090,470
6091,471
6092,472
6093,468
6094,469
6095,470
6096,471
6097,472
6098,473
6099,474
6100,475
6101,476
6102,472
6103,473
6104,474
6105,475
6106,476
6107,477
6108,478
6109,479
6110,480
6111,476
6112,477
6113,478
6114,479
6115,480
6116,481
6117,482
6118,483
6119,484
6120,464
6121,465
6122,466
6123,467
6124,468
6125,469
6126,470
6127,471
6128,472
6129,468
6130,469
6131,470
6132,471
6133,472
6134,473
6135,474
6136,475
6137,476
6138,472
6139,473
6140,474
6141,475
6142,476
6143,477
6144,478
6145,479
6146,480
6147,476
6148,477
6149,478
6150,479
6151,480
6152,481
6153,482
6154,483
6155,484
6156,480
6157,481
6158,482
6159,483
6160,484
6161,485
6162,486
6163,487
6164,488
6165,484
6166,485
6167,486
6168,487
6169,488
6170,489
6171,490
6172,491
6173,492
6174,488
6175,489
6176,490
6177,491
6178,492
6179,493
6180,494
6181,495
6182,496
6183,492
6184,493
6185,494
6186,495
6187,496
6188,497
6189,498
6190,499
6191,500
6192,480
6193,481
6194,482
6195,483
6196,484
6197,485
6198,486
6199,487
6200,488
6201,484
6202,485
6203,486
6204,487
6205,488
6206,489
6207,490
6208,491
6209,492
6210,488
6211,489
6212,490
6213,491
6214,492
6215,493
6216,494
6217,495
6218,496
6219,492
6220,493
6221,494
6222,495
6223,496
6224,497
6225,498
6226,499
6227,500
6228,496
6229,497
6230,498
6231,499
6232,500
6233,501
6234,502
6235,503
6236,504
6237,500
6238,501
6239,502
6240,503
6241,504
6242,505
6243,506
6244,507
6245,508
6246,504
6247,505
6248,506
6249,507
6250,508
6251,509
6252,510
6253,511
6254,512
6255,508
6256,509
6257,510
6258,511
6259,512
6260,513
6261,514
6262,515
6263,516
6264,496
6265,497
6266,498
6267,499
6268,500
6269,501
6270,502
6271,503
6272,504
6273,500
6274,501
6275,502
6276,503
6277,504
6278,505
6279,506
6280,507
6281,508
6282,504
6283,505
6284,506
6285,507
6286,508
6287,509
6288,510
6289,511
6290,512
6291,508
6292,509
6293,510
6294,511
6295,512
6296,513
6297,514
6298,515
6299,516
6300,512
6301,513
6302,514
6303,515
6304,516
6305,517
6306,518
6307,519
6308,520
6309,516
6310,517
6311,518
6312,519
6313,520
6314,521
6315,522
6316,523
6317,524
6318,520
6319,521
6320,522
6321,523
6322,524
6323,525
6324,526
6325,527
6326,528
6327,524
6328,525
6329,526
6330,527
6331,528
6332,529
6333,530
6334,531
6335,532
6336,448
6337,449
6338,450
6339,451
6340,452
6341,453
6342,454
6343,455
6344,456
6345,452
6346,453
6347,454
6348,455
6349,456
6350,457
6351,458
6352,459
6353,460
6354,456
6355,457
6356,458
6357,459
6358,460
6359,461
6360,462
6361,463
6362,464
6363,460
6364,461
6365,462
6366,463
6367,464
6368,465
6369,466
6370,467
6371,468
6372,464
6373,465
6374,466
6375,467
6376,468
6377,469
6378,470
6379,471
6380,472
6381,468
6382,469
6383,470
6384,471
6385,472
6386,473
6387,474
6388,475
6389,476
6390,472
6391,473
6392,474
6393,475
6394,476
6395,477
6396,478
6397,479
6398,480
6399,476
6400,477
6401,478
6402,479
6403,480
6404,481
6405,482
6406,483
6407,484
6408,464
6409,465
6410,466
6411,467
6412,468
6413,469
6414,470
6415,471
6416,472
6417,468
6418,469
6419,470
6420,471
6421,472
6422,473
6423,474
6424,475
6425,476
6426,472
6427,473
6428,474
6429,475
6430,476
6431,477
6432,478
6433,479
6434,480
6435,476
6436,477
6437,478
6438,479
6439,480
6440,481
6441,482
6442,483
6443,484
6444,480
6445,481
6446,482
6447,483
6448,484
6449,485
6450,486
6451,487
6452,488
6453,484
6454,485
6455,486
6456,487
6457,488
6458,489
6459,490
6460,491
6461,492
6462,488
6463,489
6464,490
6465,491
6466,492
6467,493
6468,494
6469,495
6470,496
6471,492
6472,493
6473,494
6474,495
6475,496
6476,497
6477,498
6478,499
6479,500
6480,480
6481,481
6482,482
6483,483
6484,484
6485,485
6486,486
6487,487
6488,488
6489,484
6490,485
6491,486
6492,487
6493,488
6494,489
6495,490
6496,491
6497,492
6498,488
6499,489
6500,490
6501,491
6502,492
6503,493
6504,494
6505,495
6506,496
6507,492
6508,493
6509,494
6510,495
6511,496
6512,497
6513,498
6514,499
6515,500
6516,496
6517,497
6518,498
6519,499
6520,500
6521,501
6522,502
6523,503
6524,504
6525,500
6526,501
6527,502
6528,503
6529,504
6530,505
6531,506
6532,507
6533,508
6534,504
6535,505
6536,506
6537,507
6538,508
6539,509
6540,510
6541,511
6542,512
6543,508
6544,509
6545,510
6546,511
6547,512
6548,513
6549,514
6550,515
6551,516
6552,496
6553,497
6554,498
6555,499
6556,500
6557,501
6558,502
6559,503
6560,504
6561,500
6562,501
6563,502
6564,503
6565,504
6566,505
6567,506
6568,507
6569,508
6570,504
6571,505
6572,506
6573,507
6574,508
6575,509
6576,510
6577,511
6578,512
6579,508
6580,509
6581,510
6582,511
6583,512
6584,513
6585,514
6586,515
6587,516
6588,512
6589,513
6590,514
6591,515
6592,516
6593,517
6594,518
6595,519
6596,520
6597,516
6598,517
6599,518
6600,519
6601,520
6602,521
6603,522
6604,523
6605,524
6606,520
6607,521
6608,522
6609,523
6610,524
6611,525
6612,526
6613,527
6614,528
6615,524
6616,525
6617,526
6618,527
6619,528
6620,529
6621,530
6622,531
6623,532
6624,512
6625,513
6626,514
6627,515
6628,516
6629,517
6630,518
6631,519
6632,520
6633,516
6634,517
6635,518
6636,519
6637,520
6638,521
6639,522
6640,523
6641,524
6642,520
6643,521
6644,522
6645,523
6646,524
6647,525
6648,526
6649,527
6650,528
6651,524
6652,525
6653,526
6654,527
6655,528
6656,529
6657,530
6658,531
6659,532
6660,528
6661,529
6662,530
6663,531
6664,532
6665,533
6666,534
6667,535
6668,536
6669,532
6670,533
6671,534
6672,535
6673,536
6674,537
6675,538
6676,539
6677,540
6678,536
6679,537
6680,538
6681,539
6682,540
6683,541
6684,542
6685,543
6686,544
6687,540
6688,541
6689,542
6690,543
6691,544
6692,545
6693,546
6694,547
6695,548
6696,528
6697,529
6698,530
6699,531
6700,532
6701,533
6702,534
6703,535
6704,536
6705,532
6706,533
6707,534
6708,535
6709,536
6710,537
6711,538
6712,539
6713,540
6714,536
6715,537
6716,538
6717,539
6718,540
6719,541
6720,542
6721,543
6722,544
6723,540
6724,541
6725,542
6726,543
6727,544
6728,545
6729,546
6730,547
6731,548
6732,544
6733,545
6734,546
6735,547
6736,548
6737,549
6738,550
6739,551
6740,552
6741,548
6742,549
6743,550
6744,551
6745,552
6746,553
6747,554
6748,555
6749,556
6750,552
6751,553
6752,554
6753,555
6754,556
6755,557
6756,558
6757,559
6758,560
6759,556
6760,557
6761,558
6762,559
6763,560
6764,561
6765,562
6766,563
6767,564
6768,544
6769,545
6770,546
6771,547
6772,548
6773,549
6774,550
6775,551
6776,552
6777,548
6778,549
6779,550
6780,551
6781,552
6782,553
6783,554
6784,555
6785,556
6786,552
6787,553
6788,554
6789,555
6790,556
6791,557
6792,558
6793,559
6794,560
6795,556
6796,557
6797,558
6798,559
6799,560
6800,561
6801,562
6802,563
6803,564
6804,560
6805,561
6806,562
6807,563
6808,564
6809,565
6810,566
6811,567
6812,568
6813,564
6814,565
6815,566
6816,567
6817,568
6818,569
6819,570
6820,571
6821,572
6822,568
6823,569
6824,570
6825,571
6826,572
6827,573
6828,574
6829,575
6830,576
6831,572
6832,573
6833,574
6834,575
6835,576
6836,577
6837,578
6838,579
6839,580
6840,560
6841,561
6842,562
6843,563
6844,564
6845,565
6846,566
6847,567
6848,568
6849,564
6850,565
6851,566
6852,567
6853,568
6854,569
6855,570
6856,571
6857,572
6858,568
6859,569
6860,570
6861,571
6862,572
6863,573
6864,574
6865,575
6866,576
6867,572
6868,573
6869,574
6870,575
6871,576
6872,577
6873,578
6874,579
6875,580
6876,576
6877,577
6878,578
6879,579
6880,580
6881,581
6882,582
6883,583
6884,584
6885,580
6886,581
6887,582
6888,583
6889,584
6890,585
6891,586
6892,587
6893,588
6894,584
6895,585
6896,586
6897,587
6898,588
6899,589
6900,590
6901,591
6902,592
6903,588
6904,589
6905,590
6906,591
6907,592
6908,593
6909,594
6910,595
6911,596
6912,512
6913,513
6914,514
6915,515
6916,516
6917,517
6918,518
6919,519
6920,520
6921,516
6922,517
6923,518
6924,519
6925,520
6926,521
6927,522
6928,523
6929,524
6930,520
6931,521
6932,522
6933,523
6934,524
6935,525
6936,526
6937,527
6938,528
6939,524
6940,525
6941,526
6942,527
6943,528
6944,529
6945,530
6946,531
6947,532
6948,528
6949,529
6950,530
6951,531
6952,532
6953,533
6954,534
6955,535
6956,536
6957,532
6958,533
6959,534
6960,535
6961,536
6962,537
6963,538
6964,539
6965,540
6966,536
6967,537
6968,538
6969,539
6970,540
6971,541
6972,542
6973,543
6974,544
6975,540
6976,541
6977,542
6978,543
6979,544
6980,545
6981,546
6982,547
6983,548
6984,528
6985,529
6986,530
6987,531
6988,532
6989,533
6990,534
6991,535
6992,536
6993,532
6994,533
6995,534
6996,535
6997,536
6998,537
6999,538
7000,539
7001,540
7002,536
7003,537
7004,538
7005,539
7006,540
7007,541
7008,542
7009,543
7010,544
7011,540
7012,541
7013,542
7014,543
7015,544
7016,545
7017,546
7018,547
7019,548
7020,544
7021,545
7022,546
7023,547
7024,548
7025,549
7026,550
7027,551
7028,552
7029,548
7030,549
7031,550
7032,551
7033,552
7034,553
7035,554
7036,555
7037,556
7038,552
7039,553
7040,554
7041,555
7042,556
7043,557
7044,558
7045,559
7046,560
7047,556
7048,557
7049,558
7050,559
7051,560
7052,561
7053,562
7054,563
7055,564
7056,544
7057,545
7058,546
7059,547
7060,548
7061,549
7062,550
7063,551
7064,552
7065,548
7066,549
7067,550
7068,551
7069,552
7070,553
7071,554
7072,555
7073,556
7074,552
7075,553
7076,554
7077,555
7078,556
7079,557
7080,558
7081,559
7082,560
7083,556
7084,557
7085,558
7086,559
7087,560
7088,561
7089,562
7090,563
7091,564
7092,560
7093,561
7094,562
7095,563
7096,564
7097,565
7098,566
7099,567
7100,568
7101,564
7102,565
7103,566
7104,567
7105,568
7106,569
7107,570
7108,571
7109,572
7110,568
7111,569
7112,570
7113,571
7114,572
7115,573
7116,574
7117,575
7118,576
7119,572
7120,573
7121,574
7122,575
7123,576
7124,577
7125,578
7126,579
7127,580
7128,560
7129,561
7130,562
7131,563
7132,564
7133,565
7134,566
7135,567
7136,568
7137,564
7138,565
7139,566
7140,567
7141,568
7142,569
7143,570
7144,571
7145,572
7146,568
7147,569
7148,570
7149,571
7150,572
7151,573
7152,574
7153,575
7154,576
7155,572
7156,573
7157,574
7158,575
7159,576
7160,577
7161,578
7162,579
7163,580
7164,576
7165,577
7166,578
7167,579
7168,580
7169,581
7170,582
7171,583
7172,584
7173,580
7174,581
7175,582
7176,583
7177,584
7178,585
7179,586
7180,587
7181,588
7182,584
7183,585
7184,586
7185,587
7186,588
7187,589
7188,590
7189,591
7190,592
7191,588
7192,589
7193,590
7194,591
7195,592
7196,593
7197,594
7198,595
7199,596
7200,576
7201,577
7202,578
7203,579
7204,580
7205,581
7206,582
7207,583
7208,584
7209,580
7210,581
7211,582
7212,583
7213,584
7214,585
7215,586
7216,587
7217,588
7218,584
7219,585
7220,586
7221,587
7222,588
7223,589
7224,590
7225,591
7226,592
7227,588
7228,589
7229,590
7230,591
7231,592
7232,593
7233,594
7234,595
7235,596
7236,592
7237,593
7238,594
7239,595
7240,596
7241,597
7242,598
7243,599
7244,600
7245,596
7246,597
7247,598
7248,599
7249,600
7250,601
7251,602
7252,603
7253,604
7254,600
7255,601
7256,602
7257,603
7258,604
7259,605
7260,606
7261,607
7262,608
7263,604
7264,605
7265,606
7266,607
7267,608
7268,609
7269,610
7270,611
7271,612
7272,592
7273,593
7274,594
7275,595
7276,596
7277,597
7278,598
7279,599
7280,600
7281,596
7282,597
7283,598
7284,599
7285,600
7286,601
7287,602
7288,603
7289,604
7290,600
7291,601
7292,602
7293,603
7294,604
7295,605
7296,606
7297,607
7298,608
7299,604
7300,605
7301,606
7302,607
7303,608
7304,609
7305,610
7306,611
7307,612
7308,608
7309,609
7310,610
7311,611
7312,612
7313,613
7314,614
7315,615
7316,616
7317,612
7318,613
7319,614
7320,615
7321,616
7322,617
7323,618
7324,619
7325,620
7326,616
7327,617
7328,618
7329,619
7330,620
7331,621
7332,622
7333,623
7334,624
7335,620
7336,621
7337,622
7338,623
7339,624
7340,625
7341,626
7342,627
7343,628
7344,608
7345,609
7346,610
7347,611
7348,612
7349,613
7350,614
7351,615
7352,616
7353,612
7354,613
7355,614
7356,615
7357,616
7358,617
7359,618
7360,619
7361,620
7362,616
7363,617
7364,618
7365,619
7366,620
7367,621
7368,622
7369,623
7370,624
7371,620
7372,621
7373,622
7374,623
7375,624
7376,625
7377,626
7378,627
7379,628
7380,624
7381,625
7382,626
7383,627
7384,628
7385,629
7386,630
7387,631
7388,632
7389,628
7390,629
7391,630
7392,631
7393,632
7394,633
7395,634
7396,635
7397,636
7398,632
7399,633
7400,634
7401,635
7402,636
7403,637
7404,638
7405,639
7406,640
7407,636
7408,637
7409,638
7410,639
7411,640
7412,641
7413,642
7414,643
7415,644
7416,624
7417,625
7418,626
7419,627
7420,628
7421,629
7422,630
7423,631
7424,632
7425,628
7426,629
7427,630
7428,631
7429,632
7430,633
7431,634
7432,635
7433,636
7434,632
7435,633
7436,634
7437,635
7438,636
7439,637
7440,638
7441,639
7442,640
7443,636
7444,637
7445,638
7446,639
7447,640
7448,641
7449,642
7450,643
7451,644
7452,640
7453,641
7454,642
7455,643
7456,644
7457,645
7458,646
7459,647
7460,648
7461,644
7462,645
7463,646
7464,647
7465,648
7466,649
7467,650
7468,651
7469,652
7470,648
7471,649
7472,650
7473,651
7474,652
7475,653
7476,654
7477,655
7478,656
7479,652
7480,653
7481,654
7482,655
7483,656
7484,657
7485,658
7486,659
7487,660
7488,576
7489,577
7490,578
7491,579
7492,580
7493,581
7494,582
7495,583
7496,584
7497,580
7498,581
7499,582
7500,583
7501,584
7502,585
7503,586
7504,587
7505,588
7506,584
7507,585
7508,586
7509,587
7510,588
7511,589
7512,590
7513,591
7514,592
7515,588
7516,589
7517,590
7518,591
7519,592
7520,593
7521,594
7522,595
7523,596
7524,592
7525,593
7526,594
7527,595
7528,596
7529,597
7530,598
7531,599
7532,600
7533,596
7534,597
7535,598
7536,599
7537,600
7538,601
7539,602
7540,603
7541,604
7542,600
7543,601
7544,602
7545,603
7546,604
7547,605
7548,606
7549,607
7550,608
7551,604
7552,605
7553,606
7554,607
7555,608
7556,609
7557,610
7558,611
7559,612
7560,592
7561,593
7562,594
7563,595
7564,596
7565,597
7566,598
7567,599
7568,600
7569,596
7570,597
7571,598
7572,599
7573,600
7574,601
7575,602
7576,603
7577,604
7578,600
7579,601
7580,602
7581,603
7582,604
7583,605
7584,606
7585,607
7586,608
7587,604
7588,605
7589,606
7590,607
7591,608
7592,609
7593,610
7594,611
7595,612
7596,608
7597,609
7598,610
7599,611
7600,612
7601,613
7602,614
7603,615
7604,616
7605,612
7606,613
7607,614
7608,615
7609,616
7610,617
7611,618
7612,619
7613,620
7614,616
7615,617
7616,618
7617,619
7618,620
7619,621
7620,622
7621,623
7622,624
7623,620
7624,621
7625,622
7626,623
7627,624
7628,625
7629,626
7630,627
7631,628
7632,608
7633,609
7634,610
7635,611
7636,612
7637,613
7638,614
7639,615
7640,616
7641,612
7642,613
7643,614
7644,615
7645,616
7646,617
7647,618
7648,619
7649,620
7650,616
7651,617
7652,618
7653,619
7654,620
7655,621
7656,622
7657,623
7658,624
7659,620
7660,621
7661,622
7662,623
7663,624
7664,625
7665,626
7666,627
7667,628
7668,624
7669,625
7670,626
7671,627
7672,628
7673,629
7674,630
7675,631
7676,632
7677,628
7678,629
7679,630
7680,631
7681,632
7682,633
7683,634
7684,635
7685,636
7686,632
7687,633
7688,634
7689,635
7690,636
7691,637
7692,638
7693,639
7694,640
7695,636
7696,637
7697,638
7698,639
7699,640
7700,641
7701,642
7702,643
7703,644
7704,624
7705,625
7706,626
7707,627
7708,628
7709,629
7710,630
7711,631
7712,632
7713,628
7714,629
7715,630
7716,631
7717,632
7718,633
7719,634
7720,635
7721,636
7722,632
7723,633
7724,634
7725,635
7726,636
7727,637
7728,638
7729,639
7730,640
7731,636
7732,637
7733,638
7734,639
7735,640
7736,641
7737,642
7738,643
7739,644
7740,640
7741,641
7742,642
7743,643
7744,644
7745,645
7746,646
7747,647
7748,648
7749,644
7750,645
7751,646
7752,647
7753,648
7754,649
7755,650
7756,651
7757,652
7758,648
7759,649
7760,650
7761,651
7762,652
7763,653
7764,654
7765,655
7766,656
7767,652
7768,653
7769,654
7770,655
7771,656
7772,657
7773,658
7774,659
7775,660
7776,640
7777,641
7778,642
7779,643
7780,644
7781,645
7782,646
7783,647
7784,648
7785,644
7786,645
7787,646
7788,647
7789,648
7790,649
7791,650
7792,651
7793,652
7794,648
7795,649
7796,650
7797,651
7798,652
7799,653
7800,654
7801,655
7802,656
7803,652
7804,653
7805,654
7806,655
7807,656
7808,657
7809,658
7810,659
7811,660
7812,656
7813,657
7814,658
7815,659
7816,660
7817,661
7818,662
7819,663
7820,664
7821,660
7822,661
7823,662
7824,663
7825,664
7826,665
7827,666
7828,667
7829,668
7830,664
7831,665
7832,666
7833,667
7834,668
7835,669
7836,670
7837,671
7838,672
7839,668
7840,669
7841,670
7842,671
7843,672
7844,673
7845,674
7846,675
7847,676
7848,656
7849,657
7850,658
7851,659
7852,660
7853,661
7854,662
7855,663
7856,664
7857,660
7858,661
7859,662
7860,663
7861,664
7862,665
7863,666
7864,667
7865,668
7866,664
7867,665
7868,666
7869,667
7870,668
7871,669
7872,670
7873,671
7874,672
7875,668
7876,669
7877,670
7878,671
7879,672
7880,673
7881,674
7882,675
7883,676
7884,672
7885,673
7886,674
7887,675
7888,676
7889,677
7890,678
7891,679
7892,680
7893,676
7894,677
7895,678
7896,679
7897,680
7898,681
7899,682
7900,683
7901,684
7902,680
7903,681
7904,682
7905,683
7906,684
7907,685
7908,686
7909,687
7910,688
7911,684
7912,685
7913,686
7914,687
7915,688
7916,689
7917,690
7918,691
7919,692
7920,672
7921,673
7922,674
7923,675
7924,676
7925,677
7926,678
7927,679
7928,680
7929,676
7930,677
7931,678
7932,679
7933,680
7934,681
7935,682
7936,683
7937,684
7938,680
7939,681
7940,682
7941,683
7942,684
7943,685
7944,686
7945,687
7946,688
7947,684
7948,685
7949,686
7950,687
7951,688
7952,689
7953,690
7954,691
7955,692
7956,688
7957,689
7958,690
7959,691
7960,692
7961,693
7962,694
7963,695
7964,696
7965,692
7966,693
7967,694
7968,695
7969,696
7970,697
7971,698
7972,699
7973,700
7974,696
7975,697
7976,698
7977,699
7978,700
7979,701
7980,702
7981,703
7982,704
7983,700
7984,701
7985,702
7986,703
7987,704
7988,705
7989,706
7990,707
7991,708
7992,688
7993,689
7994,690
7995,691
7996,692
7997,693
7998,694
7999,695
8000,696
8001,692
8002,693
8003,694
8004,695
8005,696
8006,697
8007,698
8008,699
8009,700
8010,696
8011,697
8012,698
8013,699
8014,700
8015,701
8016,702
8017,703
8018,704
8019,700
8020,701
8021,702
8022,703
8023,704
8024,705
8025,706
8026,707
8027,708
8028,704
8029,705
8030,706
8031,707
8032,708
8033,709
8034,710
8035,711
8036,712
8037,708
8038,709
8039,710
8040,711
8041,712
8042,713
8043,714
8044,715
8045,716
8046,712
8047,713
8048,714
8049,715
8050,716
8051,717
8052,718
8053,719
8054,720
8055,716
8056,717
8057,718
8058,719
8059,720
8060,721
8061,722
8062,723
8063,724
8064,640
8065,641
8066,642
8067,643
8068,644
8069,645
8070,646
8071,647
8072,648
8073,644
8074,645
8075,646
8076,647
8077,648
8078,649
8079,650
8080,651
8081,652
8082,648
8083,649
8084,650
8085,651
8086,652
8087,653
8088,654
8089,655
8090,656
8091,652
8092,653
8093,654
8094,655
8095,656
8096,657
8097,658
8098,659
8099,660
8100,656
8101,657
8102,658
8103,659
8104,660
8105,661
8106,662
8107,663
8108,664
8109,660
8110,661
8111,662
8112,663
8113,664
8114,665
8115,666
8116,667
8117,668
8118,664
8119,665
8120,666
8121,667
8122,668
8123,669
8124,670
8125,671
8126,672
8127,668
8128,669
8129,670
8130,671
8131,672
8132,673
8133,674
8134,675
8135,676
8136,656
8137,657
8138,658
8139,659
8140,660
8141,661
8142,662
8143,663
8144,664
8145,660
8146,661
8147,662
8148,663
8149,664
8150,665
8151,666
8152,667
8153,668
8154,664
8155,665
8156,666
8157,667
8158,668
8159,669
8160,670
8161,671
8162,672
8163,668
8164,669
8165,670
8166,671
8167,672
8168,673
8169,674
8170,675
8171,676
8172,672
8173,673
8174,674
8175,675
8176,676
8177,677
8178,678
8179,679
8180,680
8181,676
8182,677
8183,678
8184,679
8185,680
8186,681
8187,682
8188,683
8189,684
8190,680
8191,681
8192,682
8193,683
8194,684
8195,685
8196,686
8197,687
8198,688
8199,684
8200,685
8201,686
8202,687
8203,688
8204,689
8205,690
8206,691
8207,692
8208,672
8209,673
8210,674
8211,675
8212,676
8213,677
8214,678
8215,679
8216,680
8217,676
8218,677
8219,678
8220,679
8221,680
8222,681
8223,682
8224,683
8225,684
8226,680
8227,681
8228,682
8229,683
8230,684
8231,685
8232,686
8233,687
8234,688
8235,684
8236,685
8237,686
8238,687
8239,688
8240,689
8241,690
8242,691
8243,692
8244,688
8245,689
8246,690
8247,691
8248,692
8249,693
8250,694
8251,695
8252,696
8253,692
8254,693
8255,694
8256,695
8257,696
8258,697
8259,698
8260,699
8261,700
8262,696
8263,697
8264,698
8265,699
8266,700
8267,701
8268,702
8269,703
8270,704
8271,700
8272,701
8273,702
8274,703
8275,704
8276,705
8277,706
8278,707
8279,708
8280,688
8281,689
8282,690
8283,691
8284,692
8285,693
8286,694
8287,695
8288,696
8289,692
8290,693
8291,694
8292,695
8293,696
8294,697
8295,698
8296,699
8297,700
8298,696
8299,697
8300,698
8301,699
8302,700
8303,701
8304,702
8305,703
8306,704
8307,700
8308,701
8309,702
8310,703
8311,704
8312,705
8313,706
8314,707
8315,708
8316,704
8317,705
8318,706
8319,707
8320,708
8321,709
8322,710
8323,711
8324,712
8325,708
8326,709
8327,710
8328,711
8329,712
8330,713
8331,714
8332,715
8333,716
8334,712
8335,713
8336,714
8337,715
8338,716
8339,717
8340,718
8341,719
8342,720
8343,716
8344,717
8345,718
8346,719
8347,720
8348,721
8349,722
8350,723
8351,724
8352,704
8353,705
8354,706
8355,707
8356,708
8357,709
8358,710
8359,711
8360,712
8361,708
8362,709
8363,710
8364,711
8365,712
8366,713
8367,714
8368,715
8369,716
8370,712
8371,713
8372,714
8373,715
8374,716
8375,717
8376,718
8377,719
8378,720
8379,716
8380,717
8381,718
8382,719
8383,720
8384,721
8385,722
8386,723
8387,724
8388,720
8389,721
8390,722
8391,723
8392,724
8393,725
8394,726
8395,727
8396,728
8397,724
8398,725
8399,726
8400,727
8401,728
8402,729
8403,730
8404,731
8405,732
8406,728
8407,729
8408,730
8409,731
8410,732
8411,733
8412,734
8413,735
8414,736
8415,732
8416,733
8417,734
8418,735
8419,736
8420,737
8421,738
8422,739
8423,740
8424,720
8425,721
8426,722
8427,723
8428,724
8429,725
8430,726
8431,727
8432,728
8433,724
8434,725
8435,726
8436,727
8437,728
8438,729
8439,730
8440,731
8441,732
8442,728
8443,729
8444,730
8445,731
8446,732
8447,733
8448,734
8449,735
8450,736
8451,732
8452,733
8453,734
8454,735
8455,736
8456,737
8457,738
8458,739
8459,740
8460,736
8461,737
8462,738
8463,739
8464,740
8465,741
8466,742
8467,743
8468,744
8469,740
8470,741
8471,742
8472,743
8473,744
8474,745
8475,746
8476,747
8477,748
8478,744
8479,745
8480,746
8481,747
8482,748
8483,749
8484,750
8485,751
8486,752
8487,748
8488,749
8489,750
8490,751
8491,752
8492,753
8493,754
8494,755
8495,756
8496,736
8497,737
8498,738
8499,739
8500,740
8501,741
8502,742
8503,743
8504,744
8505,740
8506,741
8507,742
8508,743
8509,744
8510,745
8511,746
8512,747
8513,748
8514,744
8515,745
8516,746
8517,747
8518,748
8519,749
8520,750
8521,751
8522,752
8523,748
8524,749
8525,750
8526,751
8527,752
8528,753
8529,754
8530,755
8531,756
8532,752
8533,753
8534,754
8535,755
8536,756
8537,757
8538,758
8539,759
8540,760
8541,756
8542,757
8543,758
8544,759
8545,760
8546,761
8547,762
8548,763
8549,764
8550,760
8551,761
8552,762
8553,763
8554,764
8555,765
8556,766
8557,767
8558,768
8559,764
8560,765
8561,766
8562,767
8563,768
8564,769
8565,770
8566,771
8567,772
8568,752
8569,753
8570,754
8571,755
8572,756
8573,757
8574,758
8575,759
8576,760
8577,756
8578,757
8579,758
8580,759
8581,760
8582,761
8583,762
8584,763
8585,764
8586,760
8587,761
8588,762
8589,763
8590,764
8591,765
8592,766
8593,767
8594,768
8595,764
8596,765
8597,766
8598,767
8599,768
8600,769
8601,770
8602,771
8603,772
8604,768
8605,769
8606,770
8607,771
8608,772
8609,773
8610,774
8611,775
8612,776
8613,772
8614,773
8615,774
8616,775
8617,776
8618,777
8619,778
8620,779
8621,780
8622,776
8623,777
8624,778
8625,779
8626,780
8627,781
8628,782
8629,783
8630,784
8631,780
8632,781
8633,782
8634,783
8635,784
8636,785
8637,786
8638,787
8639,788
8640,704
8641,705
8642,706
8643,707
8644,708
8645,709
8646,710
8647,711
8648,712
8649,708
8650,709
8651,710
8652,711
8653,712
8654,713
8655,714
8656,715
8657,716
8658,712
8659,713
8660,714
8661,715
8662,716
8663,717
8664,718
8665,719
8666,720
8667,716
8668,717
8669,718
8670,719
8671,720
8672,721
8673,722
8674,723
8675,724
8676,720
8677,721
8678,722
8679,723
8680,724
8681,725
8682,726
8683,727
8684,728
8685,724
8686,725
8687,726
8688,727
8689,728
8690,729
8691,730
8692,731
8693,732
8694,728
8695,729
8696,730
8697,731
8698,732
8699,733
8700,734
8701,735
8702,736
8703,732
8704,733
8705,734
8706,735
8707,736
8708,737
8709,738
8710,739
8711,740
8712,720
8713,721
8714,722
8715,723
8716,724
8717,725
8718,726
8719,727
8720,728
8721,724
8722,725
8723,726
8724,727
8725,728
8726,729
8727,730
8728,731
8729,732
8730,728
8731,729
8732,730
8733,731
8734,732
8735,733
8736,734
8737,735
8738,736
8739,732
8740,733
8741,734
8742,735
8743,736
8744,737
8745,738
8746,739
8747,740
8748,736
8749,737
8750,738
8751,739
8752,740
8753,741
8754,742
8755,743
8756,744
8757,740
8758,741
8759,742
8760,743
8761,744
8762,745
8763,746
8764,747
8765,748
8766,744
8767,745
8768,746
8769,747
8770,748
8771,749
8772,750
8773,751
8774,752
8775,748
8776,749
8777,750
8778,751
8779,752
8780,753
8781,754
8782,755
8783,756
8784,736
8785,737
8786,738
8787,739
8788,740
8789,741
8790,742
8791,743
8792,744
8793,740
8794,741
8795,742
8796,743
8797,744
8798,745
8799,746
8800,747
8801,748
8802,744
8803,745
8804,746
8805,747
8806,748
8807,749
8808,750
8809,751
8810,752
8811,748
8812,749
8813,750
8814,751
8815,752
8816,753
8817,754
8818,755
8819,756
8820,752
8821,753
8822,754
8823,755
8824,756
8825,757
8826,758
8827,759
8828,760
8829,756
8830,757
8831,758
8832,759
8833,760
8834,761
8835,762
8836,763
8837,764
8838,760
8839,761
8840,762
8841,763
8842,764
8843,765
8844,766
8845,767
8846,768
8847,764
8848,765
8849,766
8850,767
8851,768
8852,769
8853,770
8854,771
8855,772
8856,752
8857,753
8858,754
8859,755
8860,756
8861,757
8862,758
8863,759
8864,760
8865,756
8866,757
8867,758
8868,759
8869,760
8870,761
8871,762
8872,763
8873,764
8874,760
8875,761
8876,762
8877,763
8878,764
8879,765
8880,766
8881,767
8882,768
8883,764
8884,765
8885,766
8886,767
8887,768
8888,769
8889,770
8890,771
8891,772
8892,768
8893,769
8894,770
8895,771
8896,772
8897,773
8898,774
8899,775
8900,776
8901,772
8902,773
8903,774
8904,775
8905,776
8906,777
8907,778
8908,779
8909,780
8910,776
8911,777
8912,778
8913,779
8914,780
8915,781
8916,782
8917,783
8918,784
8919,780
8920,781
8921,782
8922,783
8923,784
8924,785
8925,786
8926,787
8927,788
8928,768
8929,769
8930,770
8931,771
8932,772
8933,773
8934,774
8935,775
8936,776
8937,772
8938,773
8939,774
8940,775
8941,776
8942,777
8943,778
8944,779
8945,780
8946,776
8947,777
8948,778
8949,779
8950,780
8951,781
8952,782
8953,783
8954,784
8955,780
8956,781
8957,782
8958,783
8959,784
8960,785
8961,786
8962,787
8963,788
8964,784
8965,785
8966,786
8967,787
8968,788
8969,789
8970,790
8971,791
8972,792
8973,788
8974,789
8975,790
8976,791
8977,792
8978,793
8979,794
8980,795
8981,796
8982,792
8983,793
8984,794
8985,795
8986,796
8987,797
8988,798
8989,799
8990,800
8991,796
8992,797
8993,798
8994,799
8995,800
8996,801
8997,802
8998,803
8999,804
9000,784
9001,785
9002,786
9003,787
9004,788
9005,789
9006,790
9007,791
9008,792
9009,788
9010,789
9011,790
9012,791
9013,792
9014,793
9015,794
9016,795
9017,796
9018,792
9019,793
9020,794
9021,795
9022,796
9023,797
9024,798
9025,799
9026,800
9027,796
9028,797
9029,798
9030,799
9031,800
9032,801
9033,802
9034,803
9035,804
9036,800
9037,801
9038,802
9039,803
9040,804
9041,805
9042,806
9043,807
9044,808
9045,804
9046,805
9047,806
9048,807
9049,808
9050,809
9051,810
9052,811
9053,812
9054,808
9055,809
9056,810
9057,811
9058,812
9059,813
9060,814
9061,815
9062,816
9063,812
9064,813
9065,814
9066,815
9067,816
9068,817
9069,818
9070,819
9071,820
9072,800
9073,801
9074,802
9075,803
9076,804
9077,805
9078,806
9079,807
9080,808
9081,804
9082,805
9083,806
9084,807
9085,808
9086,809
9087,810
9088,811
9089,812
9090,808
9091,809
9092,810
9093,811
9094,812
9095,813
9096,814
9097,815
9098,816
9099,812
9100,813
9101,814
9102,815
9103,816
9104,817
9105,818
9106,819
9107,820
9108,816
9109,817
9110,818
9111,819
9112,820
9113,821
9114,822
9115,823
9116,824
9117,820
9118,821
9119,822
9120,823
9121,824
9122,825
9123,826
9124,827
9125,828
9126,824
9127,825
9128,826
9129,827
9130,828
9131,829
9132,830
9133,831
9134,832
9135,828
9136,829
9137,830
9138,831
9139,832
9140,833
9141,834
9142,835
9143,836
9144,816
9145,817
9146,818
9147,819
9148,820
9149,821
9150,822
9151,823
9152,824
9153,820
9154,821
9155,822
9156,823
9157,824
9158,825
9159,826
9160,827
9161,828
9162,824
9163,825
9164,826
9165,827
9166,828
9167,829
9168,830
9169,831
9170,832
9171,828
9172,829
9173,830
9174,831
9175,832
9176,833
9177,834
9178,835
9179,836
9180,832
9181,833
9182,834
9183,835
9184,836
9185,837
9186,838
9187,839
9188,840
9189,836
9190,837
9191,838
9192,839
9193,840
9194,841
9195,842
9196,843
9197,844
9198,840
9199,841
9200,842
9201,843
9202,844
9203,845
9204,846
9205,847
9206,848
9207,844
9208,845
9209,846
9210,847
9211,848
9212,849
9213,850
9214,851
9215,852
9216,512

